Brainomaly: Unsupervised Neurologic Disease Detection Utilizing Unannotated T1-weighted Brain MR Images

Harnessing the power of deep neural networks in the medical imaging domain is challenging due to the difficulties in acquiring large annotated datasets, especially for rare diseases, which involve high costs, time, and effort for annotation. Unsupervised disease detection methods, such as anomaly detection, can significantly reduce human effort in these scenarios. While anomaly detection typically focuses on learning from images of healthy subjects only, real-world situations often present unannotated datasets with a mixture of healthy and diseased subjects. Recent studies have demonstrated that utilizing such unannotated images can improve unsupervised disease and anomaly detection. However, these methods do not utilize knowledge specific to registered neuroimages, resulting in a subpar performance in neurologic disease detection. To address this limitation, we propose Brainomaly, a GAN-based image-to-image translation method specifically designed for neurologic disease detection. Brainomaly not only offers tailored image-to-image translation suitable for neuroimages but also leverages unannotated mixed images to achieve superior neurologic disease detection. Additionally, we address the issue of model selection for inference without annotated samples by proposing a pseudo-AUC metric, further enhancing Brainomaly's detection performance. Extensive experiments and ablation studies demonstrate that Brainomaly outperforms existing state-of-the-art unsupervised disease and anomaly detection methods by significant margins in Alzheimer's disease detection using a publicly available dataset and headache detection using an institutional dataset. The code is available from https://github.com/mahfuzmohammad/Brainomaly.

==> roc_data/ad_ds1_alad.dat <==
x   f(x)
0	0
0	0.002597403
0.01119403	0.002597403
0.01119403	0.012987013
0.014925373	0.012987013
0.014925373	0.018181818
0.026119403	0.018181818
0.026119403	0.028571429
0.029850746	0.028571429
0.029850746	0.033766234
0.03358209	0.033766234
0.03358209	0.036363636
0.037313433	0.036363636
0.037313433	0.038961039
0.041044776	0.038961039
0.041044776	0.041558442
0.044776119	0.041558442
0.044776119	0.049350649
0.063432836	0.049350649
0.063432836	0.054545455
0.067164179	0.054545455
0.067164179	0.072727273
0.070895522	0.072727273
0.070895522	0.090909091
0.074626866	0.090909091
0.074626866	0.093506494
0.078358209	0.093506494
0.078358209	0.098701299
0.082089552	0.098701299
0.082089552	0.101298701
0.085820896	0.101298701
0.085820896	0.106493506
0.089552239	0.106493506
0.089552239	0.114285714
0.097014925	0.114285714
0.097014925	0.122077922
0.100746269	0.122077922
0.100746269	0.127272727
0.104477612	0.127272727
0.104477612	0.135064935
0.111940299	0.135064935
0.111940299	0.14025974
0.130597015	0.14025974
0.130597015	0.142857143
0.134328358	0.142857143
0.134328358	0.155844156
0.138059701	0.155844156
0.138059701	0.158441558
0.141791045	0.158441558
0.141791045	0.161038961
0.145522388	0.161038961
0.145522388	0.166233766
0.149253731	0.166233766
0.149253731	0.192207792
0.152985075	0.192207792
0.152985075	0.194805195
0.156716418	0.194805195
0.156716418	0.202597403
0.164179104	0.202597403
0.164179104	0.207792208
0.167910448	0.207792208
0.167910448	0.218181818
0.171641791	0.218181818
0.171641791	0.223376623
0.175373134	0.223376623
0.175373134	0.231168831
0.182835821	0.231168831
0.182835821	0.236363636
0.186567164	0.236363636
0.186567164	0.241558442
0.194029851	0.241558442
0.194029851	0.246753247
0.197761194	0.246753247
0.197761194	0.25974026
0.208955224	0.25974026
0.208955224	0.262337662
0.22761194	0.262337662
0.22761194	0.267532468
0.231343284	0.267532468
0.231343284	0.275324675
0.23880597	0.275324675
0.23880597	0.280519481
0.25	0.280519481
0.25	0.296103896
0.257462687	0.296103896
0.257462687	0.303896104
0.26119403	0.303896104
0.26119403	0.311688312
0.264925373	0.311688312
0.264925373	0.332467532
0.268656716	0.332467532
0.268656716	0.335064935
0.276119403	0.335064935
0.276119403	0.342857143
0.28358209	0.342857143
0.28358209	0.348051948
0.287313433	0.348051948
0.287313433	0.355844156
0.291044776	0.355844156
0.291044776	0.361038961
0.294776119	0.361038961
0.294776119	0.379220779
0.298507463	0.379220779
0.298507463	0.384415584
0.305970149	0.384415584
0.305970149	0.387012987
0.309701493	0.387012987
0.309701493	0.392207792
0.317164179	0.392207792
0.317164179	0.394805195
0.339552239	0.394805195
0.339552239	0.402597403
0.343283582	0.402597403
0.343283582	0.407792208
0.347014925	0.407792208
0.347014925	0.41038961
0.354477612	0.41038961
0.354477612	0.412987013
0.358208955	0.412987013
0.358208955	0.415584416
0.361940299	0.415584416
0.361940299	0.418181818
0.369402985	0.418181818
0.369402985	0.428571429
0.376865672	0.428571429
0.376865672	0.431168831
0.384328358	0.431168831
0.384328358	0.436363636
0.388059701	0.436363636
0.388059701	0.438961039
0.395522388	0.438961039
0.395522388	0.441558442
0.406716418	0.441558442
0.406716418	0.454545455
0.410447761	0.454545455
0.410447761	0.45974026
0.417910448	0.45974026
0.417910448	0.47012987
0.421641791	0.47012987
0.421641791	0.472727273
0.425373134	0.472727273
0.425373134	0.477922078
0.429104478	0.477922078
0.429104478	0.483116883
0.436567164	0.483116883
0.436567164	0.488311688
0.440298507	0.488311688
0.440298507	0.490909091
0.447761194	0.490909091
0.447761194	0.496103896
0.462686567	0.496103896
0.462686567	0.503896104
0.46641791	0.503896104
0.46641791	0.509090909
0.473880597	0.509090909
0.473880597	0.516883117
0.47761194	0.516883117
0.47761194	0.522077922
0.481343284	0.522077922
0.481343284	0.527272727
0.485074627	0.527272727
0.485074627	0.532467532
0.48880597	0.532467532
0.48880597	0.535064935
0.503731343	0.535064935
0.503731343	0.555844156
0.51119403	0.555844156
0.51119403	0.561038961
0.52238806	0.561038961
0.52238806	0.566233766
0.526119403	0.566233766
0.526119403	0.571428571
0.529850746	0.571428571
0.529850746	0.574025974
0.53358209	0.574025974
0.53358209	0.579220779
0.544776119	0.579220779
0.544776119	0.58961039
0.555970149	0.58961039
0.555970149	0.607792208
0.567164179	0.607792208
0.567164179	0.612987013
0.574626866	0.612987013
0.574626866	0.620779221
0.582089552	0.620779221
0.582089552	0.625974026
0.585820896	0.625974026
0.585820896	0.631168831
0.593283582	0.631168831
0.593283582	0.636363636
0.597014925	0.636363636
0.597014925	0.641558442
0.600746269	0.641558442
0.600746269	0.646753247
0.604477612	0.646753247
0.604477612	0.649350649
0.608208955	0.649350649
0.608208955	0.654545455
0.623134328	0.654545455
0.623134328	0.65974026
0.630597015	0.65974026
0.630597015	0.662337662
0.634328358	0.662337662
0.634328358	0.664935065
0.638059701	0.664935065
0.638059701	0.67012987
0.641791045	0.67012987
0.641791045	0.672727273
0.645522388	0.672727273
0.645522388	0.675324675
0.649253731	0.675324675
0.649253731	0.680519481
0.652985075	0.680519481
0.652985075	0.688311688
0.656716418	0.688311688
0.656716418	0.690909091
0.667910448	0.690909091
0.667910448	0.698701299
0.671641791	0.698701299
0.671641791	0.703896104
0.675373134	0.703896104
0.675373134	0.711688312
0.679104478	0.711688312
0.679104478	0.714285714
0.690298507	0.714285714
0.690298507	0.724675325
0.697761194	0.724675325
0.697761194	0.727272727
0.701492537	0.727272727
0.701492537	0.72987013
0.705223881	0.72987013
0.705223881	0.732467532
0.712686567	0.732467532
0.712686567	0.74025974
0.71641791	0.74025974
0.71641791	0.750649351
0.720149254	0.750649351
0.720149254	0.758441558
0.723880597	0.758441558
0.723880597	0.761038961
0.72761194	0.761038961
0.72761194	0.763636364
0.735074627	0.763636364
0.735074627	0.768831169
0.73880597	0.768831169
0.73880597	0.771428571
0.746268657	0.771428571
0.746268657	0.776623377
0.753731343	0.776623377
0.753731343	0.787012987
0.77238806	0.787012987
0.77238806	0.807792208
0.779850746	0.807792208
0.779850746	0.812987013
0.78358209	0.812987013
0.78358209	0.818181818
0.787313433	0.818181818
0.787313433	0.820779221
0.802238806	0.820779221
0.802238806	0.825974026
0.805970149	0.825974026
0.805970149	0.831168831
0.809701493	0.831168831
0.809701493	0.844155844
0.817164179	0.844155844
0.817164179	0.846753247
0.820895522	0.846753247
0.820895522	0.851948052
0.835820896	0.851948052
0.835820896	0.857142857
0.843283582	0.857142857
0.843283582	0.85974026
0.854477612	0.85974026
0.854477612	0.872727273
0.858208955	0.872727273
0.858208955	0.875324675
0.865671642	0.875324675
0.865671642	0.877922078
0.869402985	0.877922078
0.869402985	0.880519481
0.873134328	0.880519481
0.873134328	0.893506494
0.880597015	0.893506494
0.880597015	0.896103896
0.884328358	0.896103896
0.884328358	0.898701299
0.888059701	0.898701299
0.888059701	0.903896104
0.891791045	0.903896104
0.891791045	0.909090909
0.899253731	0.909090909
0.899253731	0.911688312
0.902985075	0.911688312
0.902985075	0.922077922
0.906716418	0.922077922
0.906716418	0.927272727
0.910447761	0.927272727
0.910447761	0.937662338
0.914179104	0.937662338
0.914179104	0.94025974
0.917910448	0.94025974
0.917910448	0.942857143
0.929104478	0.942857143
0.929104478	0.945454545
0.936567164	0.945454545
0.936567164	0.953246753
0.940298507	0.953246753
0.940298507	0.955844156
0.944029851	0.955844156
0.944029851	0.966233766
0.947761194	0.966233766
0.947761194	0.968831169
0.955223881	0.968831169
0.955223881	0.976623377
0.962686567	0.976623377
0.962686567	0.981818182
0.96641791	0.981818182
0.96641791	0.987012987
0.992537313	0.987012987
0.992537313	0.98961039
0.996268657	0.98961039
0.996268657	0.992207792
1	0.992207792
1	1

==> roc_data/ad_ds1_alocc.dat <==
x   f(x)
0	0
0.532467532	0.46641791
1	1

==> roc_data/ad_ds1_brainomaly.dat <==
x      f(x)
0	0
0.002597403	0
0.007792208	0
0.007792208	0.003731343
0.015584416	0.003731343
0.015584416	0.01119403
0.023376623	0.01119403
0.023376623	0.014925373
0.025974026	0.014925373
0.025974026	0.029850746
0.033766234	0.029850746
0.033766234	0.03358209
0.036363636	0.03358209
0.036363636	0.037313433
0.038961039	0.037313433
0.038961039	0.052238806
0.041558442	0.052238806
0.041558442	0.055970149
0.044155844	0.055970149
0.044155844	0.059701493
0.049350649	0.059701493
0.049350649	0.063432836
0.062337662	0.063432836
0.062337662	0.082089552
0.07012987	0.082089552
0.07012987	0.097014925
0.072727273	0.097014925
0.072727273	0.104477612
0.075324675	0.104477612
0.075324675	0.108208955
0.077922078	0.108208955
0.077922078	0.111940299
0.080519481	0.111940299
0.080519481	0.115671642
0.083116883	0.115671642
0.083116883	0.123134328
0.085714286	0.123134328
0.085714286	0.126865672
0.088311688	0.126865672
0.088311688	0.141791045
0.090909091	0.141791045
0.090909091	0.160447761
0.096103896	0.160447761
0.096103896	0.182835821
0.098701299	0.182835821
0.098701299	0.190298507
0.103896104	0.190298507
0.103896104	0.194029851
0.106493506	0.194029851
0.106493506	0.205223881
0.109090909	0.205223881
0.109090909	0.208955224
0.111688312	0.208955224
0.111688312	0.220149254
0.122077922	0.220149254
0.122077922	0.223880597
0.124675325	0.223880597
0.124675325	0.22761194
0.127272727	0.22761194
0.127272727	0.23880597
0.132467532	0.23880597
0.132467532	0.242537313
0.14025974	0.242537313
0.14025974	0.246268657
0.142857143	0.246268657
0.142857143	0.257462687
0.148051948	0.257462687
0.148051948	0.26119403
0.150649351	0.26119403
0.150649351	0.264925373
0.153246753	0.264925373
0.153246753	0.268656716
0.155844156	0.268656716
0.155844156	0.28358209
0.158441558	0.28358209
0.158441558	0.287313433
0.163636364	0.287313433
0.163636364	0.291044776
0.168831169	0.291044776
0.168831169	0.294776119
0.171428571	0.294776119
0.171428571	0.302238806
0.176623377	0.302238806
0.176623377	0.309701493
0.181818182	0.309701493
0.181818182	0.313432836
0.184415584	0.313432836
0.184415584	0.317164179
0.187012987	0.317164179
0.187012987	0.320895522
0.18961039	0.320895522
0.18961039	0.339552239
0.192207792	0.339552239
0.192207792	0.347014925
0.197402597	0.347014925
0.197402597	0.354477612
0.202597403	0.354477612
0.202597403	0.358208955
0.21038961	0.358208955
0.21038961	0.365671642
0.212987013	0.365671642
0.212987013	0.373134328
0.218181818	0.373134328
0.218181818	0.376865672
0.220779221	0.376865672
0.220779221	0.380597015
0.231168831	0.380597015
0.231168831	0.384328358
0.233766234	0.384328358
0.233766234	0.388059701
0.236363636	0.388059701
0.236363636	0.395522388
0.238961039	0.395522388
0.238961039	0.399253731
0.244155844	0.399253731
0.244155844	0.406716418
0.246753247	0.406716418
0.246753247	0.410447761
0.249350649	0.410447761
0.249350649	0.425373134
0.251948052	0.425373134
0.251948052	0.429104478
0.254545455	0.429104478
0.254545455	0.436567164
0.257142857	0.436567164
0.257142857	0.451492537
0.25974026	0.451492537
0.25974026	0.455223881
0.262337662	0.455223881
0.262337662	0.458955224
0.264935065	0.458955224
0.264935065	0.462686567
0.267532468	0.462686567
0.267532468	0.46641791
0.272727273	0.46641791
0.272727273	0.470149254
0.283116883	0.470149254
0.283116883	0.481343284
0.290909091	0.481343284
0.290909091	0.485074627
0.293506494	0.485074627
0.293506494	0.496268657
0.296103896	0.496268657
0.296103896	0.503731343
0.303896104	0.503731343
0.303896104	0.507462687
0.314285714	0.507462687
0.314285714	0.51119403
0.322077922	0.51119403
0.322077922	0.514925373
0.332467532	0.514925373
0.332467532	0.526119403
0.34025974	0.526119403
0.34025974	0.53358209
0.348051948	0.53358209
0.348051948	0.548507463
0.358441558	0.548507463
0.358441558	0.552238806
0.361038961	0.552238806
0.361038961	0.555970149
0.363636364	0.555970149
0.363636364	0.559701493
0.368831169	0.559701493
0.368831169	0.563432836
0.371428571	0.563432836
0.371428571	0.567164179
0.374025974	0.567164179
0.374025974	0.570895522
0.376623377	0.570895522
0.376623377	0.582089552
0.381818182	0.582089552
0.381818182	0.585820896
0.38961039	0.585820896
0.38961039	0.589552239
0.392207792	0.589552239
0.392207792	0.600746269
0.397402597	0.600746269
0.397402597	0.604477612
0.4	0.604477612
0.4	0.615671642
0.402597403	0.615671642
0.402597403	0.619402985
0.405194805	0.619402985
0.405194805	0.623134328
0.407792208	0.623134328
0.407792208	0.626865672
0.41038961	0.626865672
0.41038961	0.630597015
0.415584416	0.630597015
0.415584416	0.634328358
0.420779221	0.634328358
0.420779221	0.638059701
0.423376623	0.638059701
0.423376623	0.649253731
0.431168831	0.649253731
0.431168831	0.660447761
0.436363636	0.660447761
0.436363636	0.664179104
0.438961039	0.664179104
0.438961039	0.667910448
0.444155844	0.667910448
0.444155844	0.671641791
0.451948052	0.671641791
0.451948052	0.675373134
0.454545455	0.675373134
0.454545455	0.679104478
0.464935065	0.679104478
0.464935065	0.686567164
0.467532468	0.686567164
0.467532468	0.697761194
0.47012987	0.697761194
0.47012987	0.705223881
0.480519481	0.705223881
0.480519481	0.708955224
0.493506494	0.708955224
0.493506494	0.712686567
0.496103896	0.712686567
0.496103896	0.71641791
0.503896104	0.71641791
0.503896104	0.723880597
0.506493506	0.723880597
0.506493506	0.731343284
0.511688312	0.731343284
0.511688312	0.735074627
0.514285714	0.735074627
0.514285714	0.73880597
0.516883117	0.73880597
0.516883117	0.746268657
0.522077922	0.746268657
0.522077922	0.753731343
0.52987013	0.753731343
0.52987013	0.757462687
0.532467532	0.757462687
0.532467532	0.764925373
0.537662338	0.764925373
0.537662338	0.768656716
0.54025974	0.768656716
0.54025974	0.779850746
0.542857143	0.779850746
0.542857143	0.78358209
0.550649351	0.78358209
0.550649351	0.787313433
0.571428571	0.787313433
0.571428571	0.791044776
0.579220779	0.791044776
0.579220779	0.798507463
0.584415584	0.798507463
0.584415584	0.802238806
0.597402597	0.802238806
0.597402597	0.805970149
0.602597403	0.805970149
0.602597403	0.820895522
0.605194805	0.820895522
0.605194805	0.824626866
0.607792208	0.824626866
0.607792208	0.832089552
0.623376623	0.832089552
0.623376623	0.835820896
0.628571429	0.835820896
0.628571429	0.839552239
0.633766234	0.839552239
0.633766234	0.843283582
0.636363636	0.843283582
0.636363636	0.847014925
0.646753247	0.847014925
0.646753247	0.854477612
0.657142857	0.854477612
0.657142857	0.858208955
0.672727273	0.858208955
0.672727273	0.861940299
0.688311688	0.861940299
0.688311688	0.865671642
0.709090909	0.865671642
0.709090909	0.873134328
0.719480519	0.873134328
0.719480519	0.876865672
0.722077922	0.876865672
0.722077922	0.884328358
0.727272727	0.884328358
0.727272727	0.891791045
0.72987013	0.891791045
0.72987013	0.895522388
0.735064935	0.895522388
0.735064935	0.899253731
0.750649351	0.899253731
0.750649351	0.902985075
0.753246753	0.902985075
0.753246753	0.906716418
0.755844156	0.906716418
0.755844156	0.910447761
0.761038961	0.910447761
0.761038961	0.917910448
0.766233766	0.917910448
0.766233766	0.921641791
0.779220779	0.921641791
0.779220779	0.932835821
0.781818182	0.932835821
0.781818182	0.940298507
0.8	0.940298507
0.8	0.944029851
0.807792208	0.944029851
0.807792208	0.947761194
0.831168831	0.947761194
0.831168831	0.951492537
0.833766234	0.951492537
0.833766234	0.955223881
0.841558442	0.955223881
0.841558442	0.958955224
0.854545455	0.958955224
0.854545455	0.962686567
0.864935065	0.962686567
0.864935065	0.96641791
0.87012987	0.96641791
0.87012987	0.973880597
0.872727273	0.973880597
0.872727273	0.97761194
0.911688312	0.97761194
0.911688312	0.981343284
0.935064935	0.981343284
0.935064935	0.98880597
0.955844156	0.98880597
0.955844156	0.992537313
0.963636364	0.992537313
0.963636364	1
1	1

==> roc_data/ad_ds1_ddad.dat <==
x   f(x)
0 0
0.000328243	0.000164015
0.0004995	0.000389536
0.000970458	0.000492045
0.001155987	0.000615057
0.001455687	0.00075857
0.001569859	0.000963589
0.001669759	0.001189109
0.001798202	0.001455634
0.002026545	0.001640151
0.002140716	0.00184517
0.002269159	0.002029687
0.002497502	0.002234706
0.002654488	0.002357717
0.002954189	0.002562736
0.003425146	0.002747253
0.003724847	0.00293177
0.004024547	0.003054781
0.00435279	0.003198294
0.004581133	0.003321306
0.004695305	0.003485321
0.004895105	0.003628834
0.005037819	0.003751845
0.005209077	0.003874856
0.005451691	0.003997868
0.005665763	0.00424389
0.005894106	0.004366902
0.006022549	0.004530917
0.006108178	0.004653928
0.006293706	0.004879449
0.006479235	0.005043464
0.006650492	0.005166475
0.006778935	0.005268985
0.006893107	0.005556011
0.007192807	0.005781532
0.007335522	0.006007053
0.007435422	0.00619157
0.007578136	0.006376087
0.007735122	0.006622109
0.007963465	0.006765622
0.00820608	0.006950139
0.00830598	0.007073151
0.008477237	0.00717566
0.008619951	0.007421683
0.008748394	0.007544694
0.008848295	0.007688207
0.008991009	0.007831721
0.009147995	0.008016237
0.009304981	0.008221256
0.009433424	0.008344268
0.009561867	0.008528785
0.009733124	0.008713302
0.00989011	0.009000328
0.010018553	0.009164343
0.010175539	0.009307856
0.010303982	0.00945137
0.010532325	0.009615385
0.010703582	0.009738396
0.010889111	0.009963917
0.011003282	0.010086928
0.011217354	0.010353453
0.011459969	0.010496966
0.011545597	0.010701985
0.01167404	0.010968509
0.011802483	0.01119403
0.011973741	0.011563064
0.012073641	0.011706577
0.012159269	0.011870592
0.012301984	0.012198622
0.012387612	0.012444645
0.012516055	0.012567656
0.012644498	0.012977694
0.01275867	0.013305724
0.012872841	0.013531245
0.012987013	0.013654256
0.013229628	0.013777268
0.013329528	0.013961784
0.013515056	0.014289815
0.013614956	0.014474332
0.013743399	0.014740856
0.0138433	0.014863867
0.013928928	0.015150894
0.014071643	0.015478924
0.0142429	0.015663441
0.0143428	0.015847958
0.014428429	0.015970969
0.0145426	0.016299
0.014685315	0.016504018
0.014770943	0.016770543
0.014913658	0.017037067
0.015042101	0.017221584
0.015199087	0.017549615
0.015398887	0.017816139
0.015555873	0.017980154
0.015670044	0.018205675
0.015769944	0.018390192
0.015841302	0.018615713
0.015941202	0.018759226
0.016041102	0.01902575
0.016169545	0.019230769
0.016326531	0.019497294
0.016440702	0.019702313
0.016554874	0.019866328
0.016640502	0.020050845
0.016726131	0.020337871
0.016826031	0.020501886
0.01691166	0.020891422
0.016997288	0.021219452
0.017168546	0.02162949
0.017282717	0.021752501
0.017439703	0.021978022
0.017596689	0.022121535
0.017682318	0.02238806
0.017810761	0.022552075
0.017896389	0.022839101
0.017996289	0.023023618
0.018110461	0.023228637
0.01819609	0.023556667
0.018338804	0.023946203
0.018424433	0.024151222
0.018538604	0.024622765
0.018652776	0.024930294
0.018809762	0.025094309
0.018923933	0.025340331
0.019080919	0.025627358
0.019195091	0.02597589
0.019394891	0.026119403
0.019537605	0.026365426
0.019637505	0.026488437
0.01978022	0.026693456
0.019965749	0.02706249
0.020194092	0.027329014
0.020393892	0.027513531
0.020550878	0.027739052
0.020736406	0.027944071
0.020879121	0.028128588
0.020979021	0.028292603
0.021121735	0.028518124
0.021235907	0.028723143
0.021378621	0.029010169
0.021492793	0.029174184
0.021578422	0.029399705
0.021692593	0.02956372
0.021778222	0.029768739
0.021935208	0.030137773
0.022063651	0.030424799
0.022149279	0.030609316
0.022220637	0.030855339
0.022491794	0.031080859
0.022620237	0.031224373
0.022820037	0.031388388
0.022891394	0.031757422
0.023019837	0.031982942
0.023119737	0.032187961
0.023305266	0.032351976
0.023376623	0.032474988
0.023576424	0.032639003
0.023690595	0.032864524
0.02383331	0.033274561
0.023918938	0.033438576
0.02403311	0.033889618
0.024118738	0.034074135
0.024318539	0.034340659
0.024389896	0.034627686
0.024561153	0.034853206
0.024775225	0.035058225
0.024903668	0.035345252
0.024989296	0.035529769
0.025132011	0.035816795
0.02521764	0.036062818
0.025288997	0.036370346
0.025460254	0.036698376
0.025560154	0.036821388
0.025759954	0.037026406
0.025902669	0.037231425
0.025988297	0.037620961
0.026088198	0.03782598
0.026245183	0.037969493
0.026359355	0.038133508
0.026473526	0.038318025
0.026644784	0.038666557
0.026730412	0.038974086
0.026844584	0.039138101
0.026930213	0.03924061
0.027030113	0.039527637
0.027115741	0.039753157
0.027286999	0.040183697
0.027443985	0.040634738
0.027558156	0.040839757
0.027643785	0.041003772
0.027743685	0.041249795
0.027972028	0.04151632
0.028100471	0.041803346
0.028271728	0.041987863
0.028414443	0.042233886
0.028542886	0.042397901
0.028671329	0.042561916
0.028742686	0.042787436
0.028842586	0.042992455
0.028971029	0.043197474
0.029070929	0.043443497
0.029185101	0.043771527
0.029356358	0.043894538
0.029513344	0.044099557
0.02967033	0.044468591
0.029798773	0.044919633
0.029927216	0.045063146
0.030027116	0.045391176
0.03016983	0.045555191
0.030241187	0.045780712
0.030355359	0.045903723
0.030540888	0.046047236
0.030669331	0.046211251
0.030783502	0.046395768
0.030969031	0.046662293
0.031126017	0.046867312
0.031297274	0.047113334
0.031411446	0.047441365
0.031482803	0.04760538
0.03165406	0.047974414
0.031725417	0.048302444
0.031811046	0.04858947
0.031925218	0.048855995
0.032067932	0.048979006
0.032210646	0.049163523
0.032324818	0.049307036
0.032424718	0.049430048
0.032567433	0.049553059
0.03263879	0.049881089
0.032724418	0.049983598
0.03283859	0.050188617
0.033081205	0.050311629
0.033166833	0.050660161
0.033295276	0.050803674
0.033552162	0.050988191
0.033680605	0.051213712
0.033809048	0.051418731
0.033980305	0.051726259
0.034080206	0.05195178
0.03422292	0.052115795
0.034308549	0.052341315
0.034408449	0.052587338
0.034508349	0.052771855
0.034665335	0.05293587
0.034736692	0.053140889
0.034865135	0.053304904
0.035050664	0.053509923
0.035136292	0.053714942
0.035250464	0.053981466
0.035336092	0.054268493
0.035464535	0.054514515
0.035550164	0.054719534
0.035721421	0.054924553
0.035864136	0.055027062
0.035949765	0.055150074
0.036035393	0.055375595
0.036135293	0.055498606
0.036263736	0.055724127
0.036363636	0.055888142
0.036463536	0.056093161
0.036577708	0.056236674
0.036820323	0.056462195
0.03699158	0.056585206
0.03709148	0.056708217
0.037205651	0.056933738
0.037305552	0.057118255
0.037433995	0.05728227
0.037548166	0.057466787
0.037662338	0.0576103
0.037819324	0.057917828
0.037904952	0.058163851
0.03807621	0.058450877
0.038204652	0.058573889
0.03837591	0.0586969
0.038504353	0.058860915
0.038604253	0.059168443
0.038689882	0.05935296
0.03877551	0.059578481
0.03887541	0.059804002
0.038961039	0.059988519
0.039118025	0.060378055
0.039217925	0.060562572
0.039303554	0.060685583
0.039431997	0.0608701
0.039646068	0.061157126
0.039774511	0.06130064
0.039888683	0.061751681
0.03996004	0.062120715
0.040074212	0.062407742
0.040188383	0.062653764
0.040288283	0.062899787
0.040373912	0.063268821
0.040530898	0.063453338
0.040702155	0.06369936
0.040916227	0.063945383
0.041116027	0.064109398
0.04124447	0.064396424
0.04134437	0.06456044
0.04144427	0.064724455
0.04164407	0.064847466
0.04174397	0.065011481
0.041829599	0.065195998
0.041915228	0.065339511
0.042015128	0.065524028
0.042143571	0.06587256
0.042300557	0.066016073
0.042400457	0.066159587
0.042500357	0.066405609
0.042643071	0.066590126
0.042771514	0.066754141
0.042899957	0.067041168
0.042999857	0.067266689
0.043256743	0.067451206
0.043385186	0.067635722
0.043527901	0.06814827
0.043642072	0.068312285
0.043784787	0.068435296
0.043941773	0.068722322
0.044084487	0.068886338
0.044170116	0.069255371
0.044355644	0.0695629
0.044484087	0.069747417
0.04461253	0.070075447
0.044726702	0.070444481
0.044812331	0.070628998
0.044912231	0.070854519
0.044983588	0.071059537
0.045097759	0.071285058
0.045283288	0.071531081
0.045368917	0.071756602
0.045511631	0.071941119
0.045725703	0.072105134
0.045868417	0.072289651
0.045982589	0.072576677
0.046082489	0.073027719
0.046210932	0.073253239
0.046325103	0.073458258
0.046396461	0.073642775
0.046567718	0.073929802
0.046696161	0.074216828
0.04678179	0.074483352
0.046910233	0.074770379
0.047067218	0.075057405
0.047309833	0.075200918
0.047495362	0.075364934
0.047609533	0.075569952
0.047795062	0.075774971
0.047909234	0.076041496
0.048109034	0.076185009
0.048194662	0.076513039
0.048294563	0.076656552
0.048380191	0.076882073
0.048480091	0.077210103
0.048637077	0.077374118
0.048751249	0.077640643
0.048879692	0.07782516
0.04906522	0.078009677
0.049207935	0.078235198
0.049350649	0.07848122
0.049436278	0.078665737
0.049578992	0.079055273
0.049707435	0.079198786
0.049793064	0.079424307
0.049892964	0.079854847
0.05004995	0.080203379
0.050135579	0.080408398
0.050278293	0.080551911
0.050463822	0.080838937
0.050620808	0.081002952
0.050777794	0.081269477
0.050906237	0.081474496
0.05103468	0.08174102
0.05113458	0.081905035
0.051220208	0.082151058
0.051377194	0.082417582
0.051448551	0.082602099
0.051562723	0.082807118
0.05173398	0.08315565
0.051848152	0.083545186
0.051976595	0.083934722
0.052062223	0.084119239
0.052204938	0.08424225
0.052319109	0.08457028
0.052404738	0.084713794
0.05251891	0.085267345
0.052590267	0.085451862
0.052747253	0.085615877
0.052861424	0.086046416
0.052975596	0.086292439
0.05311831	0.086558963
0.053246753	0.086907495
0.053389468	0.087092012
0.053489368	0.087338035
0.053632082	0.08760456
0.053746254	0.087789077
0.053874697	0.087953092
0.053988868	0.088178612
0.054088768	0.088363129
0.054217211	0.088568148
0.054417012	0.088875677
0.054516912	0.089244711
0.05460254	0.089511235
0.054845155	0.08977776
0.055016412	0.09010579
0.055173398	0.09043382
0.055301841	0.090597835
0.055373198	0.090843858
0.05548737	0.09119239
0.055701441	0.091479416
0.05578707	0.091766443
0.055958327	0.091991963
0.056043956	0.092299492
0.056172399	0.092586518
0.056300842	0.092832541
0.056472099	0.093037559
0.056600542	0.093570608
0.056686171	0.093755125
0.056828885	0.09402165
0.056943057	0.094185665
0.057100043	0.094390684
0.0572713	0.094636707
0.057385472	0.094985239
0.057499643	0.095333771
0.057685172	0.095641299
0.057813615	0.095907824
0.057884972	0.096030835
0.057999144	0.096317861
0.058113315	0.09652288
0.058198944	0.096707397
0.058298844	0.097014925
0.058413016	0.097199442
0.058512916	0.097424963
0.058627087	0.097588978
0.058741259	0.097896506
0.058841159	0.098060522
0.058926787	0.098327046
0.059012416	0.098593571
0.059098045	0.098839593
0.059197945	0.09902411
0.059297845	0.099249631
0.059397745	0.099577661
0.059611817	0.099823684
0.05974026	0.100028703
0.059882974	0.100254223
0.059954331	0.100520748
0.06003996	0.100684763
0.060125589	0.100889782
0.060196946	0.101135804
0.060282575	0.101340823
0.060510918	0.101586846
0.060625089	0.101873872
0.060739261	0.102037887
0.060924789	0.102263408
0.06102469	0.102591438
0.061195947	0.102857963
0.06132439	0.103185993
0.061495647	0.103350008
0.061567004	0.103616533
0.061638362	0.10380105
0.061752533	0.104047072
0.061866705	0.104272593
0.061980876	0.104600623
0.062095048	0.104867148
0.062252034	0.105256684
0.062337662	0.105441201
0.062480377	0.105625718
0.062580277	0.105769231
0.062765806	0.105912744
0.062879977	0.106117763
0.06300842	0.106425291
0.063094049	0.106568804
0.06320822	0.106794325
0.063336663	0.107122355
0.063436563	0.107368378
0.063550735	0.107532393
0.063679178	0.10771691
0.063750535	0.107901427
0.063836164	0.108106446
0.063950335	0.108454978
0.064050235	0.108639495
0.064178678	0.108824012
0.064335664	0.109049533
0.064449836	0.10923405
0.064564007	0.109398065
0.064649636	0.109582582
0.064792351	0.1097876
0.064963608	0.110013121
0.065120594	0.110238642
0.065206222	0.110382155
0.065320394	0.110587174
0.065463108	0.110894702
0.065563008	0.111161227
0.065691451	0.111366246
0.065791352	0.111571265
0.065891252	0.111796785
0.066005423	0.11206331
0.066105323	0.112288831
0.066290852	0.112534853
0.066376481	0.11282188
0.066504924	0.113026898
0.066633367	0.113313925
0.066718995	0.113498442
0.066890253	0.113621453
0.067047238	0.113867476
0.067218496	0.114072495
0.067389753	0.114298015
0.067518196	0.114441529
0.067646639	0.114605544
0.067775082	0.114851566
0.067846439	0.115036083
0.067946339	0.115405117
0.068089054	0.115753649
0.068203225	0.116020174
0.068360211	0.116245695
0.068431568	0.116614729
0.068602826	0.116819747
0.068774083	0.116942759
0.068888255	0.117147778
0.068973883	0.117434804
0.069245041	0.117639823
0.069387755	0.117865344
0.069573284	0.118070362
0.06973027	0.118295883
0.069801627	0.118664917
0.069901527	0.11880843
0.070058513	0.118992947
0.070158413	0.119136461
0.07032967	0.119300476
0.070486656	0.119505495
0.070600828	0.119833525
0.070772085	0.120018042
0.070871985	0.120264064
0.070971885	0.120387076
0.0711146	0.1206536
0.071200228	0.120879121
0.0713144	0.121248155
0.0714143	0.121391668
0.071557014	0.121576185
0.071642643	0.121924717
0.071756815	0.122109234
0.071885258	0.122252747
0.072013701	0.122519272
0.072085058	0.122642283
0.072170686	0.122949811
0.072341944	0.123113826
0.072470387	0.123277842
0.07259883	0.123564868
0.072727273	0.123810891
0.07279863	0.124118419
0.072969887	0.124405445
0.073112602	0.124753977
0.073283859	0.124917992
0.073412302	0.125123011
0.073626374	0.125369034
0.073769088	0.125512547
0.07388326	0.12575857
0.073968888	0.126127604
0.07408306	0.126312121
0.07418296	0.126599147
0.074354217	0.126804166
0.07448266	0.126968181
0.074596832	0.127316713
0.07478236	0.127665245
0.074996432	0.127788257
0.075067789	0.127972773
0.075153418	0.128218796
0.075253318	0.128382811
0.075453118	0.128649336
0.07556729	0.128895358
0.075695733	0.129325898
0.075838447	0.129551419
0.07596689	0.129715434
0.076052519	0.130063966
0.07616669	0.130268985
0.076266591	0.130515007
0.076437848	0.130781532
0.07665192	0.131027555
0.076766091	0.131150566
0.076837448	0.1315196
0.076937348	0.131724619
0.077108606	0.132011645
0.077279863	0.132257668
0.077508206	0.132483188
0.077693735	0.132729211
0.077765092	0.132995736
0.077864992	0.133139249
0.078079064	0.133344268
0.078264593	0.13359029
0.078450121	0.1336928
0.078550021	0.13391832
0.078621379	0.134082336
0.078707007	0.13434886
0.07883545	0.134594883
0.078906807	0.134738396
0.079006708	0.13500492
0.079120879	0.135353453
0.079249322	0.135558471
0.079406308	0.135722486
0.079477665	0.135968509
0.079577565	0.136235034
0.07972028	0.136481056
0.079962894	0.136604068
0.080134152	0.136891094
0.080248323	0.137157619
0.080348223	0.137403641
0.080490938	0.137629162
0.080633652	0.137793177
0.080762095	0.1380392
0.080919081	0.138223717
0.081061795	0.138408234
0.081175967	0.138736264
0.08140431	0.139187305
0.081532753	0.13945383
0.08160411	0.139617845
0.081775367	0.139904871
0.081875268	0.140191898
0.081960896	0.140355913
0.082089339	0.140458422
0.082260597	0.140663441
0.082446125	0.140909464
0.082546025	0.141237494
0.082660197	0.141422011
0.082774368	0.141565524
0.082902811	0.141770543
0.083031254	0.141934558
0.083102612	0.142180581
0.083231055	0.142488109
0.083330955	0.142980154
0.083445126	0.143144169
0.083545026	0.143451698
0.083644927	0.143820732
0.083759098	0.144046252
0.083844727	0.144189765
0.083916084	0.144333279
0.084015984	0.144538298
0.084230056	0.144763818
0.084387042	0.145030343
0.084515485	0.145194358
0.08467247	0.145337871
0.084843728	0.14554289
0.084943628	0.145727407
0.085043528	0.145952928
0.085114885	0.14619895
0.0852576	0.146444973
0.085371771	0.146834509
0.085485943	0.146978022
0.085585843	0.147203543
0.085671471	0.147429063
0.085771371	0.147593079
0.085842729	0.147777596
0.085914086	0.147880105
0.086071072	0.148064622
0.086270872	0.148187633
0.086385044	0.148433656
0.086513487	0.14870018
0.086599115	0.149028211
0.086699015	0.149376743
0.086870273	0.149581762
0.086998716	0.149868788
0.08714143	0.150032803
0.087227059	0.150155814
0.087312687	0.15054535
0.087469673	0.150791373
0.087569573	0.15097589
0.087683745	0.151139905
0.087769373	0.151324422
0.087883545	0.151467935
0.088026259	0.151918977
0.088154702	0.152164999
0.088240331	0.15239052
0.08832596	0.152636543
0.088440131	0.152882565
0.08852576	0.153067082
0.088639931	0.153415614
0.088754103	0.153641135
0.088854003	0.153846154
0.088953903	0.154051173
0.089053803	0.15423569
0.089182246	0.154399705
0.089324961	0.154666229
0.089453404	0.154932754
0.089624661	0.155342792
0.089696018	0.155588814
0.08981019	0.155814335
0.08991009	0.156080859
0.090024261	0.156326882
0.090152704	0.156552403
0.090252605	0.156777924
0.090381048	0.156962441
0.090452405	0.157167459
0.090538033	0.157536493
0.090652205	0.157905527
0.090737834	0.158069542
0.090909091	0.158397573
0.091037534	0.158684599
0.091280148	0.158889618
0.091451406	0.159053633
0.091565577	0.15923815
0.091736835	0.159484173
0.091851006	0.15989421
0.091965178	0.160119731
0.092050806	0.160406757
0.092122164	0.16065278
0.092236335	0.160816795
0.092336235	0.161124323
0.092421864	0.161288339
0.092521764	0.161452354
0.092621664	0.161677874
0.092721564	0.161903395
0.092850007	0.162087912
0.092949907	0.162333935
0.093092622	0.162702969
0.093192522	0.162928489
0.093306693	0.163133508
0.093435136	0.163523044
0.093563579	0.163707561
0.093634936	0.163953584
0.093777651	0.164281614
0.093849008	0.164445629
0.093920365	0.164589142
0.093991723	0.164835165
0.094134437	0.165040184
0.094291423	0.16542972
0.094377052	0.16565524
0.094476952	0.165819255
0.094576852	0.165962769
0.094719566	0.166331803
0.094819466	0.166598327
0.094976452	0.167028867
0.095104895	0.167274889
0.095261881	0.167418402
0.095404595	0.167643923
0.095518767	0.167910448
0.095718567	0.168094965
0.095975453	0.168238478
0.096103896	0.168648516
0.096203796	0.168771527
0.096289425	0.168935542
0.096417868	0.169181565
0.096503497	0.169489093
0.096603397	0.169755618
0.096689025	0.169981138
0.096846011	0.170124651
0.096960183	0.170288667
0.097088626	0.170452682
0.097188526	0.170739708
0.09733124	0.170985731
0.097516769	0.171272757
0.09763094	0.17151878
0.097773655	0.171641791
0.097887826	0.171785304
0.098016269	0.171990323
0.098101898	0.172133836
0.098187527	0.17250287
0.098358784	0.172769395
0.098501499	0.172953912
0.098644213	0.173117927
0.098744113	0.173322946
0.098844013	0.173630474
0.09901527	0.173979006
0.099129442	0.174163523
0.099257885	0.174307036
0.099357785	0.174573561
0.099471957	0.1750041
0.099557585	0.175270625
0.099714571	0.175619157
0.0998002	0.175926685
0.099985729	0.176234214
0.100071357	0.176480236
0.100214072	0.176623749
0.1003996	0.176869772
0.100513772	0.1771773
0.100627943	0.177361817
0.100727844	0.177546334
0.100827744	0.177812859
0.100941915	0.178017878
0.101070358	0.178202395
0.101213073	0.178489421
0.101355787	0.178653436
0.101469959	0.178817451
0.10158413	0.179227489
0.101669759	0.179494013
0.10178393	0.179658029
0.101912373	0.179863047
0.101998002	0.18010907
0.102126445	0.180273085
0.102254888	0.180498606
0.102340517	0.180724127
0.102454688	0.18086764
0.102554588	0.181052157
0.102625945	0.181175168
0.102725846	0.181380187
0.102797203	0.1815237
0.102897103	0.181728719
0.103054089	0.182118255
0.103125446	0.182364278
0.103211075	0.182569296
0.103310975	0.182774315
0.103467961	0.183020338
0.103567861	0.183409874
0.103682032	0.183655896
0.103781932	0.184004428
0.103910375	0.18412744
0.104038818	0.184434968
0.104138718	0.184721994
0.10425289	0.185173036
0.10435279	0.18554207
0.104495504	0.185706085
0.104638219	0.185931606
0.104766662	0.186075119
0.104952191	0.186546662
0.105066362	0.186751681
0.105266162	0.187059209
0.105366063	0.187202723
0.105508777	0.187592258
0.105622948	0.187776775
0.105765663	0.1880433
0.105851292	0.188186813
0.106008277	0.18837133
0.106150992	0.188514843
0.106365064	0.188740364
0.106479235	0.188883877
0.106579135	0.189047892
0.106764664	0.189232409
0.106836021	0.189498934
0.10702155	0.189724455
0.10712145	0.190011481
0.107264164	0.190278006
0.107364065	0.190503526
0.107606679	0.190708545
0.107720851	0.191159587
0.107906379	0.191446613
0.108006279	0.191815647
0.108134722	0.192225685
0.108220351	0.1923897
0.108334523	0.192574217
0.108477237	0.192840741
0.108591409	0.193066262
0.108748394	0.193250779
0.108862566	0.193455798
0.108933923	0.193722322
0.109105181	0.193947843
0.109247895	0.194357881
0.109376338	0.194542398
0.109561867	0.194726915
0.109633224	0.194911432
0.109818753	0.19521896
0.109918653	0.195403477
0.110032824	0.1956495
0.110232625	0.195875021
0.110332525	0.195998032
0.110446696	0.196182549
0.110575139	0.196346564
0.110760668	0.196654092
0.110832025	0.196879613
0.110931925	0.197228145
0.111031825	0.197515171
0.111160268	0.197761194
0.111388611	0.198068722
0.111588412	0.198376251
0.111688312	0.198642775
0.111788212	0.198847794
0.11187384	0.198991307
0.112002283	0.199216828
0.112130726	0.199360341
0.112259169	0.199544858
0.112387612	0.199729375
0.112587413	0.199913892
0.112801484	0.200139413
0.112872841	0.200446941
0.112987013	0.200569952
0.113101185	0.200897983
0.113272442	0.201041496
0.113386613	0.201205511
0.113586414	0.201472035
0.113657771	0.201636051
0.113857571	0.201902575
0.114014557	0.202128096
0.114157271	0.20249713
0.1143428	0.20272265
0.1144427	0.202907167
0.114613957	0.203214696
0.114699586	0.203358209
0.114770943	0.203645235
0.114885115	0.20380925
0.115113458	0.204075775
0.11522763	0.204321798
0.115313258	0.204588322
0.115413158	0.204813843
0.11552733	0.204977858
0.11562723	0.205387896
0.115698587	0.205551911
0.115798487	0.205674922
0.115941202	0.205920945
0.116083916	0.206187469
0.116198088	0.206453994
0.116355073	0.206597507
0.116454974	0.206720518
0.116569145	0.206966541
0.116683317	0.207151058
0.116783217	0.207376579
0.116983017	0.207684107
0.117082917	0.20793013
0.117254174	0.208135148
0.117382617	0.20825816
0.117453975	0.20848368
0.117596689	0.208647696
0.117810761	0.209139741
0.118039104	0.209262752
0.118153275	0.209467771
0.11829599	0.209590782
0.118438704	0.209795801
0.118581419	0.210041824
0.118681319	0.210205839
0.118824033	0.210451862
0.118966748	0.210718386
0.119080919	0.210984911
0.119180819	0.211128424
0.119294991	0.211456454
0.119380619	0.211681975
0.119551877	0.21184599
0.119694591	0.212030507
0.119823034	0.212194522
0.119908663	0.212317533
0.120008563	0.212461046
0.120108463	0.212666065
0.120251177	0.212871084
0.120365349	0.213076103
0.120465249	0.213281122
0.120579421	0.213445137
0.120665049	0.213609152
0.120764949	0.213978186
0.120879121	0.214265212
0.120979021	0.214408726
0.12106465	0.214531737
0.121221636	0.21467525
0.121350078	0.214798261
0.12146425	0.214962277
0.121606964	0.215269805
0.121821036	0.215597835
0.121949479	0.215782352
0.122020836	0.215946367
0.122206365	0.21619239
0.122406165	0.216438412
0.122520337	0.216643431
0.122620237	0.216889454
0.122720137	0.217032967
0.12284858	0.217360997
0.122962752	0.217627522
0.123119737	0.217832541
0.123205366	0.218078563
0.123319538	0.218345088
0.123419438	0.218529605
0.123547881	0.21869362
0.123676324	0.218939642
0.123819038	0.219042152
0.12393321	0.219267673
0.12403311	0.219493193
0.124161553	0.219657208
0.124418439	0.220026242
0.12463251	0.220210759
0.124746682	0.22043628
0.124875125	0.220600295
0.124975025	0.220907824
0.125103468	0.22119485
0.125288997	0.221420371
0.125403168	0.221584386
0.12551734	0.221809907
0.125674326	0.222096933
0.125745683	0.222404461
0.125874126	0.222547974
0.126059655	0.222917008
0.126230912	0.223122027
0.126345083	0.223327046
0.126430712	0.223491061
0.126530612	0.223716582
0.126644784	0.224003608
0.126758955	0.22412662
0.12700157	0.224290635
0.127130013	0.224577661
0.12730127	0.224741676
0.127415442	0.224987699
0.127515342	0.225172216
0.127643785	0.225459242
0.127800771	0.225643759
0.127886399	0.225787272
0.128014842	0.226033295
0.1280862	0.226279318
0.128171828	0.226484337
0.128357357	0.226750861
0.128528614	0.226914876
0.128599971	0.227181401
0.128742686	0.227529933
0.128856857	0.227816959
0.129013843	0.228124487
0.129113743	0.228268001
0.129227915	0.228555027
0.129342086	0.228780548
0.129499072	0.228985567
0.129613244	0.229211087
0.129727415	0.229395604
0.129813044	0.229805642
0.129884401	0.230031163
0.130055659	0.230256684
0.130226916	0.230379695
0.130355359	0.230584714
0.130498073	0.230769231
0.130669331	0.230994752
0.130783502	0.231220272
0.130940488	0.231343284
0.131026117	0.231548302
0.131183103	0.231753321
0.131297274	0.23195834
0.131511346	0.232204363
0.131696875	0.232306872
0.131825318	0.232511891
0.131910946	0.232798918
0.132039389	0.233003936
0.132139289	0.233229457
0.132239189	0.233536985
0.132339089	0.23380351
0.132510347	0.233926521
0.132695876	0.234090536
0.132895676	0.234398065
0.13303839	0.234767099
0.133124019	0.235013121
0.133252462	0.235177136
0.133437991	0.235484665
0.133537891	0.235730687
0.133623519	0.236140725
0.133751962	0.236366246
0.13382332	0.236571265
0.134151563	0.236817287
0.134280006	0.237083812
0.13442272	0.237309332
0.134679606	0.237493849
0.134836592	0.23782188
0.135007849	0.238026898
0.135164835	0.238354929
0.135279007	0.238498442
0.135378907	0.238682959
0.135521621	0.238867476
0.135650064	0.239134
0.135964036	0.239298015
0.13610675	0.239503034
0.136263736	0.239605544
0.136392179	0.239831064
0.136520622	0.240056585
0.136748965	0.240241102
0.13689168	0.240692144
0.13699158	0.240876661
0.137105751	0.241102181
0.137248466	0.241368706
0.137405452	0.241594227
0.137505352	0.241758242
0.13759098	0.241942759
0.137662338	0.242250287
0.137747966	0.242455306
0.137890681	0.242783336
0.138061938	0.243316385
0.138233195	0.243500902
0.138418724	0.243767427
0.138561439	0.24391094
0.13867561	0.244074955
0.13877551	0.244300476
0.138918225	0.244546498
0.139046668	0.244833525
0.139132296	0.245079547
0.139289282	0.245284566
0.139460539	0.245510087
0.139603254	0.245694604
0.139731697	0.245879121
0.139817326	0.246043136
0.139974311	0.246248155
0.14005994	0.24641217
0.140216926	0.246617189
0.140345369	0.246760702
0.140445269	0.246965721
0.140573712	0.247129736
0.140702155	0.24749877
0.140844869	0.247724291
0.140987584	0.248236838
0.141116027	0.248339347
0.141273013	0.248564868
0.14144427	0.248708381
0.141586984	0.248872396
0.141672613	0.249056913
0.141786785	0.24924143
0.142015128	0.249466951
0.142129299	0.249794981
0.142229199	0.25
0.142386185	0.250205019
0.142486085	0.250369034
0.142614528	0.250574053
0.142814329	0.250922585
0.142914229	0.251148106
0.143042672	0.251394128
0.1432282	0.251660653
0.143342372	0.251906675
0.143442272	0.252111694
0.143599258	0.252255207
0.143756244	0.252419223
0.143884687	0.25260374
0.144027401	0.252767755
0.144170116	0.253013777
0.14431283	0.253198294
0.144398459	0.253526324
0.14451263	0.253772347
0.144655345	0.25391586
0.144798059	0.254079875
0.144940774	0.254264392
0.145069216	0.254510415
0.145169117	0.254633426
0.145240474	0.254817943
0.145368917	0.255063966
0.145483088	0.255248483
0.145640074	0.255638019
0.14579706	0.255802034
0.145868417	0.256048056
0.146025403	0.256253075
0.146182389	0.256376087
0.146325103	0.2565196
0.146539175	0.256765622
0.146667618	0.256991143
0.146796061	0.257298671
0.146895961	0.257524192
0.146995861	0.257667705
0.147110033	0.257831721
0.147267019	0.25793423
0.147466819	0.258098245
0.147566719	0.25836477
0.147695162	0.258713302
0.147837876	0.258877317
0.147923505	0.259082336
0.148094762	0.259328358
0.148180391	0.259533377
0.148280291	0.259758898
0.148451548	0.259984419
0.148651349	0.260271445
0.14886542	0.260455962
0.149108035	0.260824996
0.149222206	0.261009513
0.149293564	0.261214532
0.149450549	0.261460554
0.149521907	0.261645071
0.149664621	0.261891094
0.149764521	0.262014105
0.149964321	0.26228063
0.150164122	0.262485649
0.150278293	0.262629162
0.150421008	0.262731671
0.150606536	0.262957192
0.150820608	0.263121207
0.15093478	0.26326472
0.15103468	0.263428735
0.151205937	0.263572249
0.151291566	0.263797769
0.15143428	0.263982286
0.151519909	0.264392324
0.151619809	0.264679351
0.15173398	0.264802362
0.151862423	0.265007381
0.152019409	0.265232901
0.152204938	0.265355913
0.152319109	0.265458422
0.152461824	0.265663441
0.152547453	0.265929966
0.152633081	0.266093981
0.15281861	0.266257996
0.152932782	0.266504018
0.153046953	0.266770543
0.153189667	0.266996064
0.153261025	0.267180581
0.153418011	0.267344596
0.153646354	0.267549615
0.153774797	0.26771363
0.153846154	0.267918649
0.153960325	0.268021158
0.154031683	0.268144169
0.154260026	0.26836969
0.15440274	0.268595211
0.154645355	0.268718222
0.154773798	0.268964245
0.154902241	0.269169264
0.155144855	0.269353781
0.155301841	0.269538298
0.155416013	0.269702313
0.155501641	0.269804822
0.155601541	0.269907331
0.15568717	0.27021486
0.155829884	0.270522388
0.155915513	0.270706905
0.156058227	0.270932426
0.156200942	0.271260456
0.156286571	0.271444973
0.156443556	0.271731999
0.156629085	0.271916516
0.156757528	0.272080531
0.156914514	0.272408562
0.157085771	0.272839101
0.157242757	0.272982614
0.157385472	0.273105626
0.157499643	0.273310645
0.157642358	0.273495162
0.157785072	0.273659177
0.157870701	0.274007709
0.157956329	0.274294735
0.158099044	0.27456126
0.158213215	0.274766278
0.158370201	0.27488929
0.158498644	0.275053305
0.158641359	0.275176316
0.158798345	0.275340331
0.159012416	0.275565852
0.159112316	0.275750369
0.159212216	0.275934886
0.159312116	0.276078399
0.159454831	0.276262916
0.159626088	0.276426931
0.159768803	0.276672954
0.159982874	0.27695998
0.160125589	0.277206003
0.160282575	0.277370018
0.160425289	0.277513531
0.160539461	0.277800558
0.160667904	0.277964573
0.160810618	0.278169592
0.160981875	0.278456618
0.161181675	0.278682139
0.161352933	0.278866656
0.161538462	0.279071675
0.161666905	0.279276693
0.161795348	0.279420207
0.161895248	0.279584222
0.162052233	0.279789241
0.162280577	0.280055765
0.162380477	0.280199278
0.162480377	0.280445301
0.162594548	0.28054781
0.162694448	0.28065032
0.16280862	0.280855339
0.162951334	0.281060358
0.163036963	0.281388388
0.163251035	0.28163441
0.163393749	0.281859931
0.163493649	0.282085452
0.163607821	0.282310973
0.163736264	0.282515991
0.163850435	0.28272101
0.164007421	0.282946531
0.16419295	0.283254059
0.164378479	0.28358209
0.164549736	0.283705101
0.164735265	0.283869116
0.164835165	0.284053633
0.164949336	0.284320157
0.165077779	0.284504674
0.165220494	0.284627686
0.165434565	0.28489421
0.165563008	0.285201739
0.165634366	0.285386256
0.165762809	0.285632278
0.16587698	0.285796293
0.166019695	0.285898803
0.166119595	0.286021814
0.166248038	0.286247335
0.166390752	0.286452354
0.166519195	0.286595867
0.166676181	0.28673938
0.166790353	0.286985403
0.166933067	0.287149418
0.167090053	0.28739544
0.167304124	0.287579957
0.167446839	0.287784976
0.167532468	0.288133508
0.167675182	0.28848204
0.167760811	0.288707561
0.167846439	0.288953584
0.167960611	0.289117599
0.168117597	0.289322618
0.168217497	0.289466131
0.168360211	0.289753157
0.16844584	0.289937674
0.168617097	0.290224701
0.168716997	0.29042972
0.168816897	0.290593735
0.168931069	0.290778252
0.169130869	0.290901263
0.169216498	0.291106282
0.169387755	0.29141381
0.169501927	0.291577825
0.169744541	0.291803346
0.169858713	0.291926357
0.169987156	0.292090372
0.170258313	0.292336395
0.170372485	0.292561916
0.170572285	0.292869444
0.170714999	0.293115467
0.170886257	0.293299984
0.171043242	0.293546006
0.171157414	0.293730523
0.171285857	0.293894538
0.171485657	0.294161063
0.171728272	0.294550599
0.171999429	0.294776119
0.172370487	0.294960636
0.172470387	0.295124651
0.172670187	0.295391176
0.17279863	0.295596195
0.173041244	0.295780712
0.173241045	0.295965229
0.173340945	0.296272757
0.173512202	0.29641627
0.173626374	0.296621289
0.173783359	0.2967443
0.173926074	0.297031327
0.174068788	0.297195342
0.17418296	0.29750287
0.174297131	0.297851402
0.174439846	0.298015417
0.174539746	0.298199934
0.174639646	0.298322946
0.174882261	0.298466459
0.175024975	0.29869198
0.175167689	0.2989175
0.175338947	0.299122519
0.17546739	0.299368542
0.175624376	0.299553059
0.175724276	0.299799082
0.175981162	0.300209119
0.176109605	0.300373134
0.176252319	0.300660161
0.176352219	0.300783172
0.176466391	0.301049697
0.176566291	0.301234214
0.176766091	0.301377727
0.176965891	0.30152124
0.177065791	0.301787764
0.177265592	0.302033787
0.177394035	0.302197802
0.177565292	0.302423323
0.177679463	0.302689847
0.177836449	0.302812859
0.177922078	0.303161391
0.178050521	0.303304904
0.17813615	0.303468919
0.178307407	0.30369444
0.178450121	0.304001968
0.178592836	0.304268493
0.17873555	0.304494013
0.178806907	0.304740036
0.17893535	0.304945055
0.17903525	0.305232081
0.179163693	0.305334591
0.179334951	0.305560112
0.179491937	0.305888142
0.179591837	0.306052157
0.179706008	0.306257176
0.179891537	0.3065237
0.180105609	0.306831228
0.180333952	0.307118255
0.180519481	0.307261768
0.180662195	0.307425783
0.180776366	0.3076103
0.180919081	0.307856323
0.181047524	0.308102345
0.181175967	0.30836887
0.18130441	0.308676398
0.18140431	0.308860915
0.18150421	0.309065934
0.181632653	0.309311957
0.181789639	0.309557979
0.181932353	0.309927013
0.182060796	0.310173036
0.182189239	0.310337051
0.182331954	0.310521568
0.182431854	0.310726587
0.182560297	0.311034115
0.182703011	0.311239134
0.18278864	0.311546662
0.182874269	0.311874692
0.182959897	0.312059209
0.183074069	0.312264228
0.183145426	0.312489749
0.183216783	0.312776775
0.183316683	0.313084304
0.183416583	0.313453338
0.183545026	0.313678858
0.183702012	0.313822372
0.183830455	0.314047892
0.183987441	0.314232409
0.184144427	0.314375923
0.184258599	0.314662949
0.184415584	0.314806462
0.184544027	0.314970477
0.184643928	0.3152165
0.184743828	0.315401017
0.184872271	0.315565032
0.185000714	0.315811055
0.185100614	0.316036575
0.1852576	0.316385107
0.1853575	0.31663113
0.185500214	0.316774643
0.185600114	0.317123175
0.185742829	0.317266689
0.185885543	0.317492209
0.186013986	0.317779236
0.186113886	0.318004756
0.186242329	0.318209775
0.186313686	0.31837379
0.186413586	0.318558307
0.186670472	0.318886338
0.186827458	0.319070855
0.187070073	0.319255371
0.187184244	0.319398885
0.187326959	0.319624405
0.187455402	0.319788421
0.187598116	0.319972938
0.187726559	0.32021896
0.187897816	0.320444481
0.188026259	0.3206495
0.188140431	0.320957028
0.188254603	0.321141545
0.188354503	0.321469575
0.188454403	0.3217361
0.188597117	0.322023126
0.188739832	0.322187141
0.188811189	0.322453666
0.188982446	0.322576677
0.189082346	0.322904707
0.189167975	0.323109726
0.189324961	0.323273741
0.189453404	0.323560768
0.189553304	0.323765786
0.189781647	0.324114319
0.189881547	0.324360341
0.19000999	0.324544858
0.190181247	0.324708873
0.190395319	0.324913892
0.190538033	0.325118911
0.190723562	0.325364934
0.190837734	0.325631458
0.19099472	0.32597999
0.191108891	0.326226013
0.191223063	0.326513039
0.191337234	0.326759062
0.191451406	0.326964081
0.191608392	0.327271609
0.19169402	0.327415122
0.191836735	0.327579137
0.191922363	0.327784156
0.192050806	0.328091684
0.192150706	0.3282557
0.192279149	0.328460718
0.192364778	0.328665737
0.19257885	0.328788749
0.192693021	0.328993767
0.192835736	0.329280794
0.193006993	0.329444809
0.193106893	0.329793341
0.193192522	0.330121371
0.193449408	0.330305888
0.193577851	0.33075693
0.193692022	0.330941447
0.193906094	0.33108496
0.194020265	0.331269477
0.194134437	0.331515499
0.194234337	0.331761522
0.194348509	0.331925537
0.19446268	0.33206905
0.194576852	0.332315073
0.194719566	0.332561096
0.194862281	0.332848122
0.195062081	0.333012137
0.195261881	0.333299164
0.195490224	0.333442677
0.195632938	0.333606692
0.195718567	0.333750205
0.195875553	0.333975726
0.195975453	0.33424225
0.196089625	0.334426767
0.196218068	0.334816303
0.196375054	0.33500082
0.196474954	0.335205839
0.196603397	0.335410858
0.196803197	0.335595375
0.19693164	0.335800394
0.197102897	0.336046416
0.197188526	0.336148926
0.197274154	0.33641545
0.197374055	0.336681975
0.197645212	0.336825488
0.197859284	0.336989503
0.197959184	0.337194522
0.198158984	0.337420043
0.198230341	0.337625062
0.198330241	0.337789077
0.198458684	0.337953092
0.198601399	0.33826062
0.198687027	0.338465639
0.198786927	0.338629654
0.198901099	0.338978186
0.199043813	0.339265212
0.199157985	0.339490733
0.199243614	0.339654748
0.199414871	0.339839265
0.199743114	0.340085288
0.199914371	0.340310809
0.200042814	0.340413318
0.200228343	0.340536329
0.2003996	0.34076185
0.200613672	0.340987371
0.200827744	0.341171888
0.200999001	0.341294899
0.201098901	0.341499918
0.201170258	0.341622929
0.201298701	0.342155978
0.201441416	0.342484009
0.201527044	0.342668526
0.201626944	0.342955552
0.201741116	0.343181073
0.20188383	0.343406593
0.202012273	0.343550107
0.202126445	0.343673118
0.202226345	0.343939642
0.202397602	0.344083156
0.202526045	0.344247171
0.202683031	0.34445219
0.202797203	0.34467771
0.20286856	0.34478022
0.20296846	0.345026242
0.203082632	0.345190258
0.203225346	0.345333771
0.203353789	0.345641299
0.203453689	0.34586682
0.203610675	0.346030835
0.203753389	0.346235854
0.203881832	0.34652288
0.203967461	0.346707397
0.204081633	0.346912416
0.204224347	0.347076431
0.204324247	0.347260948
0.20445269	0.347588978
0.20455259	0.347793997
0.204723848	0.348204035
0.204809476	0.348429556
0.204880833	0.348675578
0.204980734	0.348819091
0.205080634	0.348962605
0.205180534	0.349167623
0.205280434	0.349372642
0.205408877	0.349516155
0.205551591	0.349762178
0.205680034	0.349926193
0.205822749	0.350233722
0.205994006	0.350418238
0.206079635	0.350561752
0.206193806	0.350746269
0.206365064	0.35086928
0.206579135	0.351115303
0.20672185	0.351422831
0.206864564	0.35162785
0.206978736	0.351894374
0.20712145	0.352140397
0.207292707	0.352365918
0.207506779	0.352591438
0.207663765	0.352734952
0.207892108	0.353103986
0.208006279	0.35337051
0.208091908	0.353534525
0.208177537	0.353821552
0.208277437	0.353985567
0.208434423	0.354231589
0.208619951	0.35445711
0.208791209	0.35478514
0.208876837	0.354949155
0.208962466	0.355133672
0.209033823	0.355379695
0.209105181	0.355605216
0.209290709	0.355769231
0.209447695	0.355953748
0.209561867	0.356322782
0.209661767	0.35663031
0.20979021	0.356814827
0.20999001	0.356917336
0.210118453	0.35706085
0.210346796	0.35728637
0.210460968	0.357429884
0.210560868	0.357655404
0.210675039	0.357798918
0.210774939	0.357942431
0.210874839	0.358208955
0.211031825	0.358331967
0.211188811	0.358516484
0.211360069	0.358680499
0.211488511	0.358844514
0.211631226	0.359029031
0.211788212	0.359172544
0.211916655	0.359418567
0.212059369	0.359664589
0.212301984	0.359869608
0.212444698	0.360013121
0.212544598	0.360156634
0.212673041	0.360300148
0.212815756	0.36054617
0.212887113	0.360956208
0.213015556	0.361181729
0.213186813	0.361407249
0.21325817	0.361591766
0.213386613	0.361755782
0.213472242	0.361940299
0.213572142	0.362124815
0.213700585	0.362329834
0.213857571	0.362555355
0.2140431	0.3630474
0.214143	0.363231917
0.214299986	0.363518944
0.214485514	0.363703461
0.214599686	0.363928981
0.214699586	0.364216008
0.214770943	0.364380023
0.214956472	0.364646547
0.215113458	0.364913072
0.215241901	0.3652206
0.215384615	0.365425619
0.215484515	0.365671642
0.215584416	0.365794653
0.215698587	0.365917664
0.215912659	0.366102181
0.216055373	0.366286698
0.216141002	0.366532721
0.216283716	0.366799246
0.216412159	0.366983763
0.216540602	0.367250287
0.216611959	0.367516812
0.216768945	0.367742332
0.216925931	0.367988355
0.217054374	0.36815237
0.217154274	0.368439396
0.217296989	0.368623913
0.217425432	0.368849434
0.21761096	0.369136461
0.217696589	0.369259472
0.217825032	0.369525996
0.218024832	0.369710513
0.218210361	0.370079547
0.218367347	0.370428079
0.218538604	0.370735608
0.21869559	0.370940627
0.218824033	0.371125144
0.21889539	0.371432672
0.219080919	0.371576185
0.219237905	0.37184271
0.219437705	0.371965721
0.219608962	0.372191242
0.219723134	0.372314253
0.21988012	0.372560276
0.21998002	0.372847302
0.22007992	0.373093325
0.220251177	0.373236838
0.220436706	0.373523864
0.220579421	0.373831392
0.220879121	0.373954404
0.221036107	0.374097917
0.221193093	0.37434394
0.221392893	0.374610464
0.221507064	0.374774479
0.221706865	0.374938494
0.221792493	0.375143513
0.221949479	0.375348532
0.222120736	0.375553551
0.222249179	0.375717566
0.222406165	0.375881581
0.222663051	0.376168608
0.222762951	0.376312121
0.222877123	0.37674266
0.223005566	0.377132196
0.223105466	0.377316713
0.223319538	0.377460226
0.223419438	0.377562736
0.223633509	0.377808758
0.223747681	0.377993275
0.223890395	0.378280302
0.224018838	0.378485321
0.224190096	0.378649336
0.224275724	0.378833853
0.224389896	0.378936362
0.224589696	0.379182385
0.224675325	0.379428407
0.224760953	0.379551419
0.224889396	0.379756438
0.224989296	0.379899951
0.225103468	0.380022962
0.225246182	0.380371494
0.225346082	0.380494505
0.225474525	0.380740528
0.225560154	0.380904543
0.225688597	0.381068558
0.225845583	0.381171068
0.225945483	0.381376087
0.226059655	0.381581105
0.226287998	0.381724619
0.226487798	0.382011645
0.226630512	0.382462687
0.226744684	0.3826062
0.226858855	0.382790717
0.227015841	0.383118747
0.227130013	0.383241758
0.227429713	0.383446777
0.227558156	0.383610792
0.227815042	0.383856815
0.227957757	0.384082336
0.228129014	0.384328358
0.228328814	0.384512875
0.228528614	0.384656388
0.228728414	0.384799902
0.2288854	0.385045924
0.228956758	0.385250943
0.229156558	0.385578973
0.229256458	0.385742988
0.229356358	0.385886502
0.229499072	0.386153026
0.229641787	0.386419551
0.229755958	0.386706577
0.229898673	0.386911596
0.230041387	0.387116615
0.230141287	0.387260128
0.230284002	0.387444645
0.230383902	0.387547154
0.230597973	0.387690668
0.230797774	0.387854683
0.230969031	0.388121207
0.231211645	0.388285222
0.231439989	0.388510743
0.231539889	0.38869526
0.231611246	0.388920781
0.231711146	0.389187305
0.231882403	0.389412826
0.232010846	0.389617845
0.232182104	0.38978186
0.232282004	0.389986879
0.232367632	0.390150894
0.232467532	0.390253403
0.232624518	0.390396917
0.232795776	0.39054043
0.232952762	0.390745449
0.233066933	0.390888962
0.23313829	0.391032475
0.233252462	0.391216992
0.233323819	0.391401509
0.233495076	0.391606528
0.233623519	0.391791045
0.233766234	0.392037067
0.234037391	0.392201082
0.234180106	0.392488109
0.234408449	0.39271363
0.234565435	0.392857143
0.234665335	0.393062162
0.234836592	0.393267181
0.234936492	0.393451698
0.235036392	0.393718222
0.235179107	0.393841233
0.23530755	0.394005248
0.235421721	0.394169264
0.235621521	0.394292275
0.23580705	0.394415286
0.236021122	0.394599803
0.236163836	0.39478432
0.236377908	0.394927833
0.236506351	0.395050845
0.236663337	0.395276365
0.236777508	0.395522388
0.236920223	0.395706905
0.237005851	0.395911924
0.237234194	0.39619895
0.237348366	0.396321962
0.237519623	0.396444973
0.237733695	0.39662949
0.237862138	0.396814007
0.238004852	0.396978022
0.23817611	0.397101033
0.238390181	0.397367558
0.238547167	0.397490569
0.238632796	0.397675086
0.238818325	0.397900607
0.239046668	0.39804412
0.239160839	0.398351648
0.239260739	0.398536165
0.239374911	0.398761686
0.239546168	0.398946203
0.239688883	0.39913072
0.239874411	0.399438248
0.240045669	0.399602263
0.240202654	0.39978678
0.240316826	0.39988929
0.240559441	0.400032803
0.240659341	0.400258324
0.240802055	0.400504346
0.240916227	0.400770871
0.241058941	0.401016894
0.241258741	0.401406429
0.241415727	0.401570444
0.24154417	0.401980482
0.241658342	0.402247007
0.241815328	0.40239052
0.241900956	0.402575037
0.242015128	0.402677546
0.242129299	0.40282106
0.242386185	0.402964573
0.242471814	0.403231097
0.242585985	0.403395112
0.242800057	0.403518124
0.242899957	0.403764146
0.243056943	0.403887158
0.243171115	0.404051173
0.243342372	0.404276693
0.243513629	0.40446121
0.243613529	0.404748237
0.243756244	0.404973758
0.243898958	0.405096769
0.244027401	0.405281286
0.244170116	0.405445301
0.244255744	0.405588814
0.244369916	0.405834837
0.244498359	0.406019354
0.244641073	0.406203871
0.244869416	0.40640889
0.245012131	0.406572905
0.245126302	0.406798425
0.245211931	0.407085452
0.245383188	0.407331474
0.245611531	0.407618501
0.245854146	0.407905527
0.246011132	0.408131048
0.246239475	0.408356569
0.246325103	0.408561588
0.246553447	0.408705101
0.24668189	0.409053633
0.246824604	0.409340659
0.246967318	0.409586682
0.247110033	0.409771199
0.247252747	0.410058225
0.24738119	0.410283746
0.247552448	0.410447761
0.247780791	0.410693784
0.247952048	0.410857799
0.248194662	0.411062818
0.248323105	0.411267837
0.24846582	0.411390848
0.248594263	0.411698376
0.24876552	0.411862391
0.248893963	0.412108414
0.248979592	0.412333935
0.249150849	0.412600459
0.249279292	0.412743972
0.249493364	0.412969493
0.249607535	0.413174512
0.249764521	0.413359029
0.249907236	0.413502542
0.250007136	0.413687059
0.250206936	0.413892078
0.250435279	0.414117599
0.250563722	0.414281614
0.250677894	0.414404625
0.250863422	0.414630146
0.250963322	0.414753157
0.251091765	0.414958176
0.251220208	0.415245203
0.251362923	0.415368214
0.251491366	0.415573233
0.251591266	0.415798753
0.251705437	0.415921765
0.251848152	0.416044776
0.251976595	0.416188289
0.252133581	0.416434312
0.25241901	0.416659833
0.252561724	0.416905855
0.252761524	0.417090372
0.252904239	0.417254387
0.253046953	0.417520912
0.253246753	0.417684927
0.253389468	0.41782844
0.253560725	0.418115467
0.253660625	0.41825898
0.253817611	0.418505002
0.253960325	0.418710021
0.254160126	0.418874036
0.254245754	0.419079055
0.254459826	0.419263572
0.254673898	0.419468591
0.254873698	0.419632606
0.255016412	0.419817123
0.255159127	0.419981138
0.255358927	0.420227161
0.255515913	0.420452682
0.255672899	0.420657701
0.255844156	0.420821716
0.255929785	0.421047236
0.256043956	0.421231753
0.256258028	0.421334263
0.256472099	0.421559784
0.256629085	0.4217443
0.256700442	0.422072331
0.256857428	0.422215844
0.2569716	0.422441365
0.257128586	0.422564376
0.257242757	0.422748893
0.257513915	0.422871904
0.257656629	0.423158931
0.257770801	0.423384451
0.257899244	0.423630474
0.258013415	0.42402001
0.258213215	0.424225029
0.258298844	0.424389044
0.258413016	0.424614565
0.258498644	0.424881089
0.258612816	0.42510661
0.258769802	0.425332131
0.258869702	0.425475644
0.258983873	0.425598655
0.259140859	0.425906183
0.259255031	0.426131704
0.259440559	0.426275217
0.259654631	0.426500738
0.259811617	0.426623749
0.259954331	0.426890274
0.260097046	0.427095293
0.260254032	0.427361817
0.260396746	0.427525832
0.260510918	0.427874364
0.260753532	0.428017878
0.260881975	0.428202395
0.260967604	0.428468919
0.261067504	0.428653436
0.261381476	0.428899459
0.261481376	0.429165983
0.26162409	0.429329998
0.261752533	0.429473512
0.262009419	0.429617025
0.262152134	0.429740036
0.262294848	0.429904051
0.26240902	0.430047564
0.262637363	0.430314089
0.262751534	0.430560112
0.262894249	0.430888142
0.263022692	0.431052157
0.263165406	0.431339183
0.263322392	0.431482696
0.263479378	0.431687715
0.263636364	0.431892734
0.263750535	0.432036247
0.264035964	0.432220764
0.264121593	0.432364278
0.264250036	0.432528293
0.264407022	0.43271281
0.264535465	0.432979334
0.264606822	0.433163851
0.264763808	0.43336887
0.265020694	0.433573889
0.265334665	0.433737904
0.265434565	0.433922421
0.265591551	0.434065934
0.265705723	0.434332459
0.265848437	0.434516976
0.265991152	0.434639987
0.26607678	0.434824504
0.266219495	0.435009021
0.266319395	0.43511153
0.266519195	0.435275545
0.266804624	0.435419059
0.266890253	0.435644579
0.267018696	0.4358701
0.267147139	0.436116123
0.267247039	0.436280138
0.26736121	0.436608168
0.267475382	0.436751681
0.267589553	0.436895194
0.267703725	0.437079711
0.267817896	0.437305232
0.267903525	0.437530753
0.268003425	0.437653764
0.26814614	0.437920289
0.268260311	0.438145809
0.268417297	0.438330326
0.268502926	0.438453338
0.268631369	0.438576349
0.26874554	0.438781368
0.26884544	0.438924881
0.268973883	0.439047892
0.269130869	0.439211907
0.269287855	0.439437428
0.269387755	0.439621945
0.269516198	0.43978596
0.269673184	0.439908972
0.269844441	0.440298507
0.269958613	0.440421519
0.270101327	0.440565032
0.270315399	0.440749549
0.270415299	0.440954568
0.270572285	0.441077579
0.270757814	0.441221092
0.270843442	0.441467115
0.2710147	0.441651632
0.271100328	0.441877153
0.271185957	0.442102673
0.271371486	0.442369198
0.271557014	0.442594719
0.271728272	0.442738232
0.271828172	0.442902247
0.271942343	0.44314827
0.272156415	0.443291783
0.272313401	0.4434763
0.272513201	0.443599311
0.272641644	0.443742824
0.272784358	0.443906839
0.272927073	0.444091356
0.273069787	0.444296375
0.273255316	0.444480892
0.273426573	0.444624405
0.273612102	0.444788421
0.273740545	0.445075447
0.273897531	0.445403477
0.274040245	0.445628998
0.274154417	0.445813515
0.274354217	0.446080039
0.274496932	0.446285058
0.27458256	0.446449073
0.274796632	0.44663359
0.274953618	0.446756602
0.275082061	0.446920617
0.275167689	0.447084632
0.275253318	0.447269149
0.275353218	0.447474168
0.27546739	0.44772019
0.275710004	0.447843202
0.275852719	0.447986715
0.276095333	0.448109726
0.276238048	0.448294243
0.276352219	0.448437756
0.276437848	0.448622273
0.27665192	0.448786288
0.276808905	0.448929802
0.276965891	0.449052813
0.277094334	0.449298835
0.277237049	0.449421847
0.277408306	0.44956536
0.277522478	0.449729375
0.277736549	0.44989339
0.277950621	0.450057405
0.278121878	0.45032393
0.278278864	0.450487945
0.278421578	0.45065196
0.27853575	0.450918485
0.27863565	0.451041496
0.278778364	0.451164507
0.278906807	0.451287518
0.279049522	0.451431032
0.279220779	0.45173856
0.279349222	0.451902575
0.279563294	0.452046088
0.279663194	0.452271609
0.279777365	0.452435624
0.279962894	0.452640643
0.280348223	0.45282516
0.280462395	0.452968673
0.280605109	0.453194194
0.280747824	0.453399213
0.280861995	0.453829752
0.280976167	0.453973266
0.28120451	0.454137281
0.281332953	0.45423979
0.281575567	0.454362801
0.281675467	0.454465311
0.281875268	0.454711333
0.282003711	0.454854847
0.282189239	0.455059866
0.282374768	0.455264884
0.282574568	0.455449401
0.282674468	0.455592915
0.282817183	0.455736428
0.282974169	0.455920945
0.283131155	0.456125964
0.28328814	0.456330982
0.283445126	0.456577005
0.283644927	0.45674102
0.283816184	0.456864031
0.283958898	0.457089552
0.284044527	0.457397081
0.284215784	0.457602099
0.284315684	0.457786616
0.284401313	0.458073643
0.284558299	0.458196654
0.28467247	0.458401673
0.28477237	0.45858619
0.284943628	0.458770707
0.285029256	0.458934722
0.285157699	0.459098737
0.285300414	0.459303756
0.285371771	0.459488273
0.285543028	0.459693292
0.285685743	0.459795801
0.285942629	0.459980318
0.286071072	0.460369854
0.286313686	0.460533869
0.286399315	0.460677382
0.286670472	0.460800394
0.286798915	0.461005412
0.286998716	0.461292439
0.287255602	0.461456454
0.287469673	0.461620469
0.287626659	0.46174348
0.287755102	0.462010005
0.287869274	0.462153518
0.287940631	0.462256028
0.288083345	0.462481548
0.288211788	0.462625062
0.288368774	0.462748073
0.28852576	0.463055601
0.288668474	0.463240118
0.288796917	0.463486141
0.288911089	0.463650156
0.28902526	0.463793669
0.289182246	0.46401919
0.289324961	0.464203707
0.289424861	0.464326718
0.289553304	0.464613744
0.289667475	0.464839265
0.289767375	0.46500328
0.289867276	0.46510579
0.29010989	0.465351812
0.290238333	0.465454322
0.290381048	0.465659341
0.290523762	0.465802854
0.290666476	0.465966869
0.290780648	0.466110382
0.290909091	0.466315401
0.291108891	0.466438412
0.291251606	0.466643431
0.291365777	0.466786944
0.291451406	0.466909956
0.291679749	0.467012465
0.291851006	0.467114975
0.292036535	0.467319993
0.292222064	0.467443005
0.292393321	0.467648024
0.292507493	0.467832541
0.292593121	0.467996556
0.292792921	0.468201575
0.292935636	0.468304084
0.293064079	0.468468099
0.293320965	0.468570608
0.293435136	0.468673118
0.293549308	0.468878137
0.293634936	0.469083156
0.293706294	0.469411186
0.293820465	0.469534197
0.293977451	0.469657208
0.294191523	0.469759718
0.294319966	0.469882729
0.294476952	0.470087748
0.29456258	0.470395276
0.294648209	0.470579793
0.294905095	0.470805314
0.295119167	0.471010333
0.29524761	0.471256356
0.295418867	0.471420371
0.29554731	0.471748401
0.295804196	0.472014925
0.29594691	0.472137937
0.296089625	0.47228145
0.296260882	0.472629982
0.296360782	0.472896506
0.296503497	0.473101525
0.296660482	0.473286042
0.296803197	0.473573069
0.297017268	0.473737084
0.29723134	0.473901099
0.297316969	0.474065114
0.297573855	0.474167623
0.297773655	0.474331639
0.297873555	0.474577661
0.297973455	0.474864688
0.298130441	0.475028703
0.298287427	0.47521322
0.298401598	0.475336231
0.298501499	0.47543874
0.298601399	0.475582254
0.298829742	0.475848778
0.298986728	0.475971789
0.299143713	0.476279318
0.299343514	0.476443333
0.2996004	0.476586846
0.299757385	0.476791865
0.299843014	0.477017386
0.299971457	0.477201903
0.300057086	0.477468427
0.300271157	0.47761194
0.300556586	0.477734952
0.300642215	0.477919469
0.300799201	0.478185993
0.301027544	0.478329506
0.301270158	0.478452518
0.301427144	0.47869854
0.301612673	0.478842053
0.30178393	0.479211087
0.301969459	0.47945711
0.302154988	0.479682631
0.302326245	0.479846646
0.302583131	0.479990159
0.302740117	0.480236182
0.302854289	0.480441201
0.303082632	0.480625718
0.303211075	0.480769231
0.303325246	0.48097425
0.303467961	0.481158767
0.303653489	0.481322782
0.303781932	0.481466295
0.303967461	0.481609808
0.304081633	0.481794325
0.304210076	0.481917336
0.304338519	0.482142857
0.30445269	0.482265868
0.304723848	0.482409382
0.304895105	0.482655404
0.305094905	0.482839921
0.305266162	0.483167951
0.305380334	0.483352468
0.305608677	0.483598491
0.305865563	0.483844514
0.30593692	0.484090536
0.306065363	0.484398065
0.306293706	0.48456208
0.306422149	0.484705593
0.306693307	0.484869608
0.306807478	0.485054125
0.306993007	0.485197638
0.30722135	0.485443661
0.307349793	0.485607676
0.307492507	0.4858742
0.307692308	0.486099721
0.307863565	0.486202231
0.307949194	0.486325242
0.30810618	0.486509759
0.308234623	0.486755782
0.308320251	0.486981302
0.308619951	0.487227325
0.308834023	0.487534853
0.308948195	0.487678366
0.309162266	0.487862883
0.309276438	0.488026898
0.309419152	0.488129408
0.309504781	0.488354929
0.309704581	0.488539446
0.309804481	0.488662457
0.309961467	0.488764966
0.310146996	0.489092997
0.310275439	0.489359521
0.310475239	0.489626046
0.310732125	0.489933574
0.31097474	0.490097589
0.311231626	0.490282106
0.31137434	0.490425619
0.311602683	0.490569132
0.311731126	0.490733147
0.311945198	0.490958668
0.312073641	0.491286698
0.312202084	0.49140971
0.312330527	0.491594227
0.312444698	0.491799246
0.312587413	0.491963261
0.312715856	0.492086272
0.312887113	0.492209283
0.312987013	0.492311793
0.313143999	0.492414302
0.313300985	0.492619321
0.313500785	0.492885845
0.313700585	0.493049861
0.313986014	0.493213876
0.314214357	0.493398393
0.314385614	0.493541906
0.314485514	0.49380843
0.314628229	0.494013449
0.314770943	0.494300476
0.314942201	0.494505495
0.315099187	0.494833525
0.315284715	0.495120551
0.315413158	0.495284566
0.315612958	0.495551091
0.315812759	0.495776611
0.31602683	0.495920125
0.316141002	0.496022634
0.316269445	0.496207151
0.316426431	0.496391668
0.316526331	0.496535181
0.316654774	0.496658193
0.316826031	0.496801706
0.317054374	0.496965721
0.317325532	0.497129736
0.317425432	0.497334755
0.317625232	0.497519272
0.317867846	0.497621781
0.317953475	0.4978268
0.318153275	0.497949811
0.318381618	0.498072823
0.318567147	0.498277842
0.318738404	0.498441857
0.318881119	0.498667377
0.319237905	0.498933902
0.319409162	0.499159423
0.319566148	0.499323438
0.319651777	0.49956946
0.319765948	0.499753977
0.319994291	0.499876989
0.320108463	0.500164015
0.320236906	0.500369034
0.320351077	0.500594555
0.32047952	0.500799574
0.320622235	0.500963589
0.320779221	0.501168608
0.320864849	0.501435132
0.320979021	0.501660653
0.321150278	0.501886174
0.321421436	0.502009185
0.321578422	0.502193702
0.321821036	0.502357717
0.322049379	0.502460226
0.322206365	0.502583238
0.322334808	0.502788257
0.32244898	0.502890766
0.322663051	0.503054781
0.322891394	0.503239298
0.322991294	0.503382811
0.323205366	0.503772347
0.323319538	0.50391586
0.323433709	0.504141381
0.323662052	0.504469411
0.323761952	0.504653928
0.323918938	0.504879449
0.324018838	0.50500246
0.324190096	0.505268985
0.324361353	0.505556011
0.324646782	0.505822536
0.324746682	0.505945547
0.324889396	0.506273577
0.325060654	0.5065196
0.325189097	0.506704117
0.325360354	0.506970641
0.325631511	0.507134656
0.325902669	0.50727817
0.326031112	0.507442185
0.326131012	0.507565196
0.326230912	0.507688207
0.326373626	0.507811219
0.326587698	0.507954732
0.326716141	0.508159751
0.32680177	0.508426275
0.326944484	0.508651796
0.327144284	0.508877317
0.327315542	0.509061834
0.327529613	0.509164343
0.327672328	0.509307856
0.327800771	0.509533377
0.328000571	0.50967689
0.328286	0.509799902
0.328428714	0.510086928
0.328599971	0.510332951
0.328771229	0.510558471
0.328942486	0.510783992
0.329213643	0.51109152
0.329342086	0.511255536
0.329513344	0.51152206
0.329727415	0.511645071
0.329813044	0.511768083
0.32997003	0.511932098
0.330155559	0.512075611
0.330341087	0.512198622
0.330569431	0.512403641
0.330812045	0.512567656
0.330940488	0.512711169
0.331068931	0.51293669
0.331283003	0.513059701
0.331382903	0.513203215
0.331539889	0.513346728
0.331739689	0.513490241
0.331839589	0.513654256
0.332039389	0.513879777
0.332153561	0.514084796
0.332224918	0.514371822
0.33243899	0.514658849
0.332581704	0.514843366
0.332667333	0.514986879
0.332824319	0.515191898
0.33293849	0.515417418
0.333052662	0.51576595
0.333223919	0.516011973
0.333352362	0.516134984
0.333566434	0.516319501
0.333666334	0.516504018
0.333851862	0.516688535
0.333937491	0.517016566
0.334051663	0.517160079
0.334194377	0.517385599
0.334365634	0.517529113
0.33452262	0.517652124
0.334679606	0.517836641
0.334879406	0.518000656
0.335050664	0.518103165
0.335193378	0.518308184
0.335350364	0.518472199
0.335478807	0.518656716
0.335578707	0.51880023
0.335721421	0.519005248
0.335835593	0.519189765
0.335949765	0.519394784
0.336092479	0.519538298
0.336235193	0.519743316
0.336349365	0.519989339
0.336520622	0.52011235
0.336620522	0.520276365
0.336905951	0.520481384
0.33709148	0.520645399
0.337277009	0.520747909
0.337648066	0.520850418
0.337790781	0.521014433
0.337890681	0.521137445
0.338061938	0.521403969
0.338161838	0.521608988
0.338361638	0.521711497
0.338532896	0.522019026
0.33867561	0.522203543
0.338832596	0.522408562
0.339103753	0.522675086
0.339275011	0.522818599
0.339389182	0.523003116
0.339546168	0.523146629
0.339703154	0.523269641
0.339831597	0.523433656
0.339988583	0.523638675
0.34015984	0.523864196
0.340331097	0.524069214
0.340502355	0.524294735
0.340702155	0.52445875
0.340859141	0.52456126
0.341001855	0.524848286
0.34114457	0.524991799
0.341273013	0.525135312
0.341458541	0.525299328
0.341601256	0.525442841
0.341829599	0.525606856
0.341972313	0.525852878
0.342186385	0.525996392
0.342371914	0.526160407
0.342514628	0.526365426
0.342643071	0.526508939
0.342842871	0.526693456
0.342985586	0.526857471
0.343242472	0.52706249
0.343485086	0.527308512
0.343741972	0.527431524
0.343984587	0.527575037
0.344155844	0.52771855
0.344484087	0.527923569
0.344669616	0.528067082
0.344855145	0.528231097
0.344955045	0.528354109
0.345083488	0.52847712
0.345354645	0.528641135
0.345640074	0.528866656
0.345882689	0.529030671
0.346111032	0.52923569
0.346296561	0.529440709
0.346467818	0.529604724
0.346581989	0.529768739
0.346724704	0.530055765
0.346953047	0.530178776
0.347110033	0.530363293
0.347195661	0.530506807
0.34738119	0.53065032
0.347523905	0.530855339
0.347652348	0.53097835
0.347809334	0.531162867
0.347937777	0.531388388
0.348180391	0.531593407
0.348351648	0.53173692
0.348551449	0.531941939
0.348651349	0.532187961
0.348751249	0.532290471
0.348922506	0.532536493
0.349008135	0.532659505
0.349222206	0.532844022
0.349293564	0.532987535
0.349422007	0.533192554
0.349578992	0.533356569
0.349735978	0.533500082
0.349878693	0.533684599
0.35004995	0.53380761
0.350192664	0.533971625
0.350264022	0.534074135
0.350435279	0.534258652
0.350649351	0.534484173
0.350806337	0.534750697
0.351020408	0.53489421
0.351205937	0.535140233
0.35143428	0.535283746
0.351648352	0.535468263
0.351776795	0.535632278
0.352005138	0.535837297
0.352090766	0.53598081
0.352247752	0.536247335
0.352447552	0.536452354
0.352561724	0.536595867
0.352690167	0.536821388
0.352847153	0.536985403
0.352975596	0.537128916
0.353061224	0.537354437
0.353189667	0.53749795
0.353289568	0.537661965
0.353432282	0.537846482
0.353560725	0.538030999
0.353731982	0.538195014
0.353917511	0.538379531
0.354117311	0.53858455
0.354288569	0.538728063
0.354417012	0.539015089
0.354559726	0.539158603
0.354802341	0.53934312
0.355030684	0.53956864
0.355159127	0.539978678
0.35528757	0.540101689
0.35548737	0.540245203
0.35558727	0.540368214
0.355715713	0.540491225
0.355915513	0.54065524
0.356001142	0.540798753
0.356172399	0.541065278
0.356272299	0.541290799
0.356357928	0.541434312
0.356514914	0.541598327
0.356743257	0.541905855
0.357000143	0.542110874
0.357142857	0.542274889
0.357356929	0.542418402
0.357513915	0.542746433
0.357642358	0.542869444
0.357799344	0.543094965
0.357984872	0.543279482
0.358170401	0.543648516
0.358313115	0.543771527
0.35845583	0.543894538
0.358684173	0.544038052
0.358912516	0.544181565
0.359040959	0.544366082
0.359155131	0.544530097
0.359312116	0.544735116
0.359397745	0.544899131
0.359554731	0.54510415
0.359725988	0.545227161
0.359854431	0.545391176
0.360025689	0.545657701
0.360168403	0.545883221
0.360368203	0.546067738
0.360468103	0.546231753
0.360568003	0.546375267
0.360739261	0.546682795
0.360910518	0.546867312
0.361110318	0.547051829
0.361310118	0.547215844
0.36142429	0.547400361
0.361552733	0.547543874
0.361695447	0.547646383
0.361880976	0.547789897
0.362037962	0.548076923
0.362180676	0.54826144
0.362380477	0.548404953
0.362537463	0.548568968
0.362651634	0.548732983
0.362751534	0.548938002
0.362822891	0.549061014
0.362965606	0.549245531
0.363136863	0.549471051
0.363336663	0.549614565
0.363479378	0.549758078
0.363650635	0.549922093
0.363807621	0.550168115
0.363964607	0.550291127
0.364078778	0.550455142
0.36419295	0.550619157
0.36439275	0.550803674
0.364606822	0.550967689
0.364735265	0.5510907
0.364892251	0.551234214
0.365063508	0.551377727
0.36537748	0.551541742
0.365491651	0.551726259
0.36567718	0.551890274
0.365891252	0.552033787
0.366062509	0.5521773
0.366190952	0.552361817
0.366305123	0.552566836
0.366519195	0.552792357
0.366676181	0.553017878
0.366818895	0.553181893
0.366904524	0.553304904
0.366975881	0.553448417
0.367132867	0.55369444
0.36726131	0.553899459
0.367389753	0.554042972
0.367603825	0.554247991
0.367760811	0.554473512
0.367946339	0.554658029
0.368117597	0.554883549
0.368260311	0.555170576
0.368431568	0.555334591
0.368617097	0.555580613
0.368759812	0.555703625
0.368916797	0.555908644
0.369030969	0.556093161
0.369273584	0.556257176
0.369416298	0.556482696
0.369501927	0.556667213
0.369658913	0.55685173
0.369758813	0.556974742
0.369915798	0.557118255
0.37002997	0.55728227
0.370144142	0.557487289
0.370372485	0.557630802
0.370529471	0.557876825
0.370700728	0.558143349
0.370871985	0.558327866
0.371028971	0.558532885
0.3712145	0.558676398
0.371442843	0.558840413
0.3716141	0.558963425
0.371714	0.559086436
0.371899529	0.559311957
0.372085058	0.559537477
0.372341944	0.559742496
0.372470387	0.55988601
0.37259883	0.560091028
0.37269873	0.560255043
0.372855716	0.560460062
0.373012702	0.560603576
0.373155416	0.560747089
0.373255316	0.560890602
0.373369488	0.561054617
0.373512202	0.561177628
0.373683459	0.561403149
0.373797631	0.561567164
0.373940345	0.561751681
0.374111603	0.561854191
0.374311403	0.562059209
0.374496932	0.562325734
0.374625375	0.562469247
0.37478236	0.562653764
0.374896532	0.562817779
0.375053518	0.563022798
0.375167689	0.563186813
0.375353218	0.563289323
0.375524476	0.563535345
0.375710004	0.563760866
0.375852719	0.563945383
0.376038247	0.564088896
0.376195233	0.564252911
0.376437848	0.564416926
0.37675182	0.564621945
0.376865991	0.564765458
0.376980163	0.564929474
0.377137149	0.565237002
0.377279863	0.565442021
0.377379763	0.565606036
0.377493935	0.565749549
0.377750821	0.565934066
0.377836449	0.566036575
0.378050521	0.566241594
0.37823605	0.566487617
0.37843585	0.56663113
0.378592836	0.566733639
0.378778364	0.566877153
0.378921079	0.567041168
0.379063793	0.567225685
0.379177965	0.567348696
0.379392037	0.567471707
0.379491937	0.567656224
0.379634651	0.567820239
0.37982018	0.567984255
0.37992008	0.568168772
0.380105609	0.568394292
0.38031968	0.568558307
0.380533752	0.568742824
0.380647924	0.568845334
0.380819181	0.568988847
0.380961895	0.56923487
0.381190238	0.569439888
0.381318681	0.569603904
0.38140431	0.569849926
0.381589839	0.570034443
0.381746825	0.570198458
0.381860996	0.570444481
0.381960896	0.570628998
0.382103611	0.570854519
0.382203511	0.571018534
0.38238904	0.571141545
0.382546025	0.571244054
0.382745826	0.57140807
0.382859997	0.571572085
0.383074069	0.5717361
0.383231055	0.571879613
0.383430855	0.571982122
0.383545026	0.572207643
0.383773369	0.57239216
0.383916084	0.572556175
0.38407307	0.572699688
0.384329956	0.572945711
0.38457257	0.573089224
0.38477237	0.573191734
0.384943628	0.573417254
0.385129157	0.573663277
0.3852576	0.573765786
0.385543028	0.5739093
0.385799914	0.574052813
0.386142429	0.574175824
0.386327958	0.574421847
0.386456401	0.57456536
0.386599115	0.574749877
0.38684173	0.5749959
0.386998716	0.575098409
0.387298416	0.575262424
0.387426859	0.575405937
0.387626659	0.575569952
0.387912088	0.575713466
0.38812616	0.575897983
0.38822606	0.576185009
0.388297417	0.576390028
0.388597117	0.576513039
0.38872556	0.576656552
0.388968175	0.576800066
0.389096618	0.576964081
0.389210789	0.577087092
0.389439132	0.577189601
0.389581847	0.577312613
0.389681747	0.577558635
0.389781647	0.577681647
0.390181247	0.577907167
0.390266876	0.578071183
0.39040959	0.578214696
0.390637933	0.578378711
0.390780648	0.57858373
0.390937634	0.578768247
0.391180248	0.578973266
0.391322963	0.579137281
0.391565577	0.579280794
0.391751106	0.579506315
0.39189382	0.579649828
0.392050806	0.579813843
0.392321964	0.580039364
0.392564578	0.580244382
0.392764378	0.580408398
0.392935636	0.580613416
0.393035536	0.580777432
0.393206793	0.580879941
0.393378051	0.58098245
0.393577851	0.581125964
0.393706294	0.581351484
0.393891822	0.581536001
0.394048808	0.581761522
0.394377052	0.581966541
0.394476952	0.582110054
0.394605395	0.582233065
0.394748109	0.582376579
0.394919366	0.58249959
0.395076352	0.582663605
0.395190524	0.582950631
0.39544741	0.583176152
0.395604396	0.583278662
0.39574711	0.583422175
0.395932639	0.583524684
0.39604681	0.583668197
0.396203796	0.583791209
0.396503497	0.583893718
0.396631939	0.584078235
0.396760382	0.584324258
0.397017268	0.584447269
0.397159983	0.584611284
0.397374055	0.584713794
0.397516769	0.584877809
0.397730841	0.585021322
0.397887826	0.585164835
0.398059084	0.58532885
0.398187527	0.585513367
0.398387327	0.585718386
0.398487227	0.585882401
0.39861567	0.586025914
0.398786927	0.586189929
0.398958185	0.586312941
0.399072356	0.586456454
0.399157985	0.586640971
0.399257885	0.586804986
0.399400599	0.586927997
0.399714571	0.587092012
0.399885828	0.587276529
0.4000999	0.587420043
0.400214072	0.587543054
0.400313972	0.587707069
0.400570858	0.587850582
0.400842015	0.588055601
0.401041815	0.588281122
0.401327244	0.588404133
0.40148423	0.588609152
0.401598402	0.588793669
0.401812473	0.58891668
0.401940916	0.589121699
0.402354788	0.589244711
0.402497502	0.589408726
0.402611674	0.589552239
0.40276866	0.589695752
0.402840017	0.589880269
0.403153989	0.590023782
0.403339518	0.590208299
0.403453689	0.59033131
0.403567861	0.59043382
0.403696304	0.590618337
0.403896104	0.590782352
0.404067361	0.590987371
0.404267161	0.591130884
0.40445269	0.591294899
0.404581133	0.591479416
0.404838019	0.591581926
0.405023548	0.591745941
0.405280434	0.591889454
0.405523048	0.592094473
0.405794206	0.592217484
0.40593692	0.592360997
0.406208078	0.59260702
0.406436421	0.592771035
0.406778935	0.592894046
0.406935921	0.593037559
0.407064364	0.593140069
0.40732125	0.593304084
0.407592408	0.593406593
0.407763665	0.593550107
0.407906379	0.593673118
0.408020551	0.593960144
0.408248894	0.594083156
0.408434423	0.594267673
0.408562866	0.594370182
0.40880548	0.594575201
0.40900528	0.594739216
0.409205081	0.594903231
0.409461967	0.595046744
0.409647495	0.595251763
0.409804481	0.595497786
0.409961467	0.595723307
0.410246896	0.595825816
0.410432425	0.595969329
0.410603682	0.596153846
0.410817754	0.596317861
0.410989011	0.596563884
0.411131725	0.596686895
0.411231626	0.596830408
0.411302983	0.597035427
0.41147424	0.59717894
0.411702583	0.59728145
0.411859569	0.597424963
0.412030826	0.597568476
0.412116455	0.59771199
0.412273441	0.597876005
0.41245897	0.598081023
0.412544598	0.59826554
0.412715856	0.598429556
0.412915656	0.598573069
0.413072642	0.598716582
0.413272442	0.598901099
0.413429428	0.599003608
0.413643499	0.599270133
0.413800485	0.599413646
0.414071643	0.599577661
0.414171543	0.599741676
0.414328529	0.599926193
0.414456972	0.600151714
0.4146425	0.600336231
0.414828029	0.600500246
0.415027829	0.600664261
0.415156272	0.600848778
0.415356072	0.600951288
0.415513058	0.601074299
0.415641501	0.601217812
0.415741401	0.601463835
0.415998287	0.601689355
0.41612673	0.601914876
0.416369345	0.602140397
0.416569145	0.60228391
0.416754674	0.602447925
0.416826031	0.60261194
0.417082917	0.602816959
0.417168546	0.602919469
0.417382617	0.603124487
0.417653775	0.603247499
0.417896389	0.603391012
0.41809619	0.603534525
0.418253175	0.603657536
0.41849579	0.60380105
0.418624233	0.603944563
0.418809762	0.604088076
0.419052376	0.604272593
0.419337805	0.604416106
0.419523334	0.604559619
0.419708863	0.604723635
0.419894391	0.604846646
0.420122734	0.605031163
0.42027972	0.605154174
0.420422435	0.605277186
0.420536606	0.605400197
0.420622235	0.605666721
0.420764949	0.605851238
0.42096475	0.60597425
0.421136007	0.606220272
0.42136435	0.606404789
0.421492793	0.606589306
0.421749679	0.606732819
0.421963751	0.606999344
0.422106465	0.607163359
0.422291994	0.60738888
0.422520337	0.607511891
0.422791494	0.607757914
0.422962752	0.607962933
0.423162552	0.608208955
0.423476523	0.60837297
0.423690595	0.608516484
0.423861852	0.608680499
0.42403311	0.608824012
0.424304267	0.608988027
0.424489796	0.609213548
0.42473241	0.60945957
0.424946482	0.609603083
0.425331811	0.6097876
0.425531611	0.610013121
0.425745683	0.61021814
0.425988297	0.610505166
0.426102469	0.6108742
0.426230912	0.611038216
0.426502069	0.611140725
0.426630512	0.611386748
0.426858855	0.611571265
0.42700157	0.611694276
0.427144284	0.611796785
0.427372627	0.611940299
0.42750107	0.612104314
0.42760097	0.612268329
0.427772228	0.612411842
0.427929214	0.612534853
0.428057657	0.61271937
0.428228914	0.612903887
0.428457257	0.6130474
0.428614243	0.613231917
0.428814043	0.613436936
0.428956758	0.613580449
0.429113743	0.613764966
0.429227915	0.61390848
0.429484801	0.614154502
0.429613244	0.614339019
0.429941487	0.614503034
0.430184102	0.614626046
0.430426716	0.614790061
0.430640788	0.61489257
0.430783502	0.615118091
0.430911945	0.615282106
0.431011845	0.615507627
0.431168831	0.615692144
0.431325817	0.615876661
0.431439989	0.616102181
0.431568432	0.616245695
0.431796775	0.616368706
0.431982303	0.616512219
0.432210646	0.616717238
0.432339089	0.616860751
0.43253889	0.617086272
0.432752961	0.617291291
0.432867133	0.617475808
0.433081205	0.617639823
0.433295276	0.617844842
0.433480805	0.617967853
0.433680605	0.618131868
0.433780505	0.618336887
0.434037391	0.618459898
0.43422292	0.618623913
0.434551163	0.618849434
0.434665335	0.618992947
0.434893678	0.619156962
0.435022121	0.619279974
0.435150564	0.619423487
0.435279007	0.619525996
0.435435993	0.61966951
0.43560725	0.619833525
0.435749964	0.619936034
0.435864136	0.620100049
0.43610675	0.620223061
0.436392179	0.620469083
0.436563437	0.620612596
0.436734694	0.620735608
0.436877408	0.620920125
0.437120023	0.62108414
0.437277009	0.621268657
0.437419723	0.621535181
0.437676609	0.621719698
0.43807621	0.621945219
0.438261738	0.622150238
0.438461538	0.622293751
0.438746967	0.622416762
0.438918225	0.622580777
0.439089482	0.622744793
0.439332096	0.622970313
0.439446268	0.623134328
0.43956044	0.623236838
0.439803054	0.623380351
0.43996004	0.623749385
0.440288283	0.623933902
0.440388183	0.624056913
0.440602255	0.624220928
0.440787784	0.62434394
0.440987584	0.624548959
0.441116027	0.624692472
0.441258741	0.624856487
0.441387184	0.624958996
0.441529899	0.625061506
0.441658342	0.625225521
0.441815328	0.625348532
0.442015128	0.625574053
0.442257742	0.625717566
0.442585985	0.625840577
0.442714428	0.625984091
0.442914229	0.626107102
0.443256743	0.626312121
0.443399458	0.626455634
0.443613529	0.626599147
0.443984587	0.62674266
0.444170116	0.626865672
0.444384187	0.627029687
0.44461253	0.6271732
0.444840873	0.627296211
0.445054945	0.627398721
0.44539746	0.627583238
0.44559726	0.627788257
0.445754246	0.627952272
0.445882689	0.628095785
0.445968317	0.628198294
0.446210932	0.628403313
0.446367918	0.62858783
0.446524904	0.628792849
0.446653347	0.62891586
0.446824604	0.629038872
0.447052947	0.629182385
0.447267019	0.6293464
0.447495362	0.629633426
0.447652348	0.629817943
0.447795062	0.629961456
0.448080491	0.630166475
0.448237477	0.630309989
0.448494363	0.630453502
0.448751249	0.630658521
0.449050949	0.63076103
0.449407735	0.630884041
0.449693164	0.631130064
0.449778793	0.631253075
0.449921507	0.63141709
0.450292565	0.631560604
0.450463822	0.631704117
0.450620808	0.631827128
0.450692165	0.632032147
0.451191665	0.632155158
0.451505637	0.632257668
0.451662623	0.632442185
0.451890966	0.632585698
0.452105038	0.632688207
0.452276295	0.632852222
0.45251891	0.633016237
0.452633081	0.633241758
0.452975596	0.633426275
0.453203939	0.633528785
0.453360925	0.633651796
0.453532182	0.633795309
0.453632082	0.633959324
0.453846154	0.634123339
0.454217211	0.634225849
0.454531183	0.63445137
0.454730983	0.634594883
0.455002141	0.634758898
0.455144855	0.634881909
0.455273298	0.63500492
0.455458827	0.635209939
0.455615813	0.635312449
0.455729984	0.635476464
0.455915513	0.635660981
0.456072499	0.635804494
0.456300842	0.635907003
0.456443556	0.636050517
0.456571999	0.63619403
0.456757528	0.636317041
0.456943057	0.636481056
0.457157129	0.636624569
0.457299843	0.636788585
0.457442557	0.636911596
0.457613815	0.637055109
0.457742258	0.637198622
0.457956329	0.637403641
0.458070501	0.637567656
0.458227487	0.637690668
0.458327387	0.637834181
0.458512916	0.637998196
0.458741259	0.638182713
0.45895533	0.638346728
0.45905523	0.638510743
0.459226488	0.638633754
0.459497645	0.638777268
0.459725988	0.638900279
0.459982874	0.63902329
0.460225489	0.639146301
0.460482375	0.639248811
0.460767804	0.639392324
0.460881975	0.639515335
0.461167404	0.639679351
0.461352933	0.639802362
0.461567004	0.639986879
0.461781076	0.640089388
0.461966605	0.640191898
0.462137862	0.640294407
0.462466105	0.640417418
0.462665906	0.640581433
0.462865706	0.640745449
0.462979877	0.640888962
0.463136863	0.641011973
0.463365206	0.641216992
0.463536464	0.641381007
0.463693449	0.641504018
0.463978878	0.64162703
0.464150136	0.641770543
0.464335664	0.641914056
0.46449265	0.642078071
0.464763808	0.642201082
0.464906522	0.642303592
0.465234765	0.642529113
0.465348937	0.642652124
0.465719994	0.642795637
0.465962609	0.642959652
0.466133866	0.643103165
0.466233766	0.643328686
0.466633367	0.643492701
0.466947338	0.643615713
0.467047238	0.64380023
0.467304124	0.643923241
0.467503925	0.64412826
0.467760811	0.644394784
0.467960611	0.644517796
0.468203225	0.644640807
0.46844584	0.644763818
0.468731269	0.644948335
0.469030969	0.645030343
0.469387755	0.645132852
0.469573284	0.645276365
0.469815898	0.645440381
0.470015699	0.645563392
0.470172684	0.645706905
0.470358213	0.645829916
0.470515199	0.646034935
0.470857714	0.646157947
0.471043242	0.646321962
0.471271586	0.646444973
0.471485657	0.646588486
0.471756815	0.646690996
0.471970886	0.646896014
0.472341944	0.647101033
0.472513201	0.647203543
0.472755816	0.647408562
0.472969887	0.647572577
0.473069787	0.647675086
0.473355216	0.647839101
0.473455116	0.648167131
0.473626374	0.648331146
0.473769088	0.648515663
0.473940345	0.648720682
0.474225774	0.648823192
0.474468389	0.649007709
0.474639646	0.649151222
0.474882261	0.649294735
0.475110604	0.649417746
0.475324675	0.649581762
0.475581561	0.649684271
0.475909804	0.649848286
0.476223776	0.649991799
0.476523477	0.650155814
0.476694734	0.650278826
0.476937348	0.650442841
0.477194234	0.650565852
0.477408306	0.650729867
0.477579563	0.650914384
0.477879264	0.651119403
0.478307407	0.651221912
0.478621379	0.651344924
0.47893535	0.651549943
0.479306408	0.651672954
0.47962038	0.651857471
0.479977166	0.651980482
0.480248323	0.652103494
0.480505209	0.652247007
0.480605109	0.652349516
0.480933352	0.652493029
0.481076067	0.65271855
0.481618382	0.652841561
0.481832453	0.652964573
0.482117882	0.653108086
0.482317682	0.653251599
0.482645926	0.653415614
0.482959897	0.653518124
0.483202512	0.653682139
0.483416583	0.653784648
0.483787641	0.654030671
0.484001713	0.654174184
0.484158698	0.654276693
0.484429856	0.654420207
0.484658199	0.654543218
0.484872271	0.654645727
0.485014985	0.654789241
0.485328957	0.654932754
0.485614386	0.655055765
0.485771371	0.655158275
0.485942629	0.655301788
0.486128158	0.655465803
0.486327958	0.655670822
0.486641929	0.655773331
0.486856001	0.655896342
0.487055801	0.656060358
0.487312687	0.656203871
0.487555302	0.656347384
0.487797916	0.656572905
0.488026259	0.656777924
0.48822606	0.656900935
0.488497217	0.657003444
0.48862566	0.657126456
0.488754103	0.657249467
0.48892536	0.657351976
0.489068075	0.657536493
0.489267875	0.657700508
0.489453404	0.65782352
0.489795918	0.657926029
0.490095619	0.658069542
0.490352505	0.658192554
0.490523762	0.658295063
0.490780648	0.658459078
0.491265877	0.658602591
0.491465677	0.658766607
0.49159412	0.65891012
0.491751106	0.659094637
0.491879549	0.65923815
0.492150706	0.659361161
0.49237905	0.659463671
0.492564578	0.659627686
0.492735836	0.659730195
0.493006993	0.659853206
0.493420865	0.65999672
0.493706294	0.660140233
0.49386328	0.660263244
0.494020265	0.660447761
0.494305694	0.660591274
0.494405594	0.660775791
0.49456258	0.660878301
0.49476238	0.66098081
0.494890823	0.661124323
0.495233338	0.661247335
0.495376053	0.661493357
0.495632938	0.661677874
0.495989725	0.661841889
0.496289425	0.661964901
0.496417868	0.662128916
0.496689025	0.662251927
0.49693164	0.66239544
0.497174254	0.662620961
0.497559583	0.66282598
0.497930641	0.662948991
0.498130441	0.663174512
0.498373056	0.663277021
0.498530041	0.663420535
0.49871557	0.663543546
0.499043813	0.663707561
0.499257885	0.663851074
0.499372057	0.663953584
0.499571857	0.664117599
0.4998002	0.664302116
0.500156986	0.664425127
0.500556586	0.66456864
0.500784929	0.664773659
0.501170258	0.664917172
0.50128443	0.665019682
0.501527044	0.665142693
0.501812473	0.665286206
0.502083631	0.665470723
0.502297702	0.665614237
0.502497502	0.665737248
0.503011274	0.665860259
0.50316826	0.665962769
0.503368061	0.66608578
0.503739118	0.666229293
0.504010275	0.66641381
0.504424147	0.66651632
0.504623947	0.666680335
0.504766662	0.666823848
0.505094905	0.666946859
0.505380334	0.66706987
0.505565863	0.667274889
0.505822749	0.667418402
0.506079635	0.667582418
0.506422149	0.667746433
0.506550592	0.667910448
0.50682175	0.668115467
0.506978736	0.668238478
0.507249893	0.668340987
0.507463965	0.668566508
0.507877836	0.668669018
0.508006279	0.668792029
0.508234623	0.66891504
0.508534323	0.669038052
0.50890538	0.669161063
0.509176538	0.669263572
0.509390609	0.669407085
0.509519052	0.669530097
0.509775938	0.669694112
0.510275439	0.669796621
0.510503782	0.669919633
0.511046097	0.670083648
0.511131725	0.670227161
0.511245897	0.670370674
0.51147424	0.670473184
0.512030826	0.670575693
0.512144998	0.670719206
0.512330527	0.670821716
0.512573141	0.670985731
0.512830027	0.671108742
0.513172542	0.671252255
0.513429428	0.671375267
0.513914657	0.67151878
0.514200086	0.671600787
0.5145426	0.671703297
0.514842301	0.671805806
0.515113458	0.671908316
0.515498787	0.672010825
0.515612958	0.672133836
0.515912659	0.672256848
0.516069645	0.672400361
0.516554874	0.67250287
0.516954474	0.672625882
0.517239903	0.672769395
0.517396889	0.672892406
0.517682318	0.673097425
0.517996289	0.673240938
0.518324533	0.673343448
0.518524333	0.673445957
0.518752676	0.67358947
0.519195091	0.67369198
0.519551877	0.673814991
0.519851577	0.6739175
0.520065649	0.67402001
0.520208363	0.674143021
0.520422435	0.674286534
0.520750678	0.674409546
0.520936207	0.674553059
0.521307264	0.674655568
0.521606964	0.674758078
0.521849579	0.674922093
0.522306265	0.675024602
0.52244898	0.675147614
0.52274868	0.675270625
0.522934209	0.67543464
0.523262452	0.675537149
0.523376623	0.675660161
0.523733409	0.675885681
0.524061653	0.676070198
0.524318539	0.676213712
0.52453261	0.676357225
0.524760953	0.676500738
0.525003568	0.676685255
0.525160554	0.676910776
0.525288997	0.677033787
0.525388897	0.677197802
0.525902669	0.677320814
0.526059655	0.677423323
0.526316541	0.677546334
0.526687598	0.677669346
0.527087199	0.677853863
0.527558156	0.678017878
0.527757956	0.678140889
0.527972028	0.678304904
0.528143285	0.678427915
0.528343085	0.678530425
0.528614243	0.678714942
0.5287855	0.678817451
0.529128015	0.678919961
0.529356358	0.679042972
0.529741687	0.679165983
0.530141287	0.679288995
0.530298273	0.679412006
0.530569431	0.679576021
0.530754959	0.679801542
0.531126017	0.679924553
0.531340088	0.680027062
0.531639789	0.680129572
0.531968032	0.680232081
0.532196375	0.680355093
0.532324818	0.680478104
0.532681604	0.680662621
0.532981304	0.680785632
0.533295276	0.680888142
0.533537891	0.681011153
0.533809048	0.681113662
0.534451263	0.681236674
0.534693878	0.681421191
0.534965035	0.681544202
0.535250464	0.681728719
0.535692879	0.68185173
0.535964036	0.68195424
0.536278008	0.682077251
0.536520622	0.682220764
0.536877408	0.682364278
0.53719138	0.682466787
0.537405452	0.682630802
0.537619523	0.682753813
0.537933495	0.68293833
0.538461538	0.683061342
0.538589981	0.683184353
0.539103753	0.683307364
0.539460539	0.683409874
0.539646068	0.683512383
0.539803054	0.683655896
0.539931497	0.68379941
0.54015984	0.683922421
0.540488083	0.68402493
0.540802055	0.684168443
0.541187384	0.684291455
0.541529899	0.684414466
0.541672613	0.684537477
0.542015128	0.684619485
0.542329099	0.684742496
0.542514628	0.684845006
0.542700157	0.685050025
0.542914229	0.685275545
0.543099757	0.685378055
0.543456543	0.68554207
0.543770515	0.685706085
0.544198658	0.685808594
0.544384187	0.685931606
0.544883688	0.686034115
0.545183388	0.686177628
0.545368917	0.68630064
0.545568717	0.686423651
0.545768517	0.686567164
0.54609676	0.686833689
0.546524904	0.686936198
0.546867418	0.687100213
0.547110033	0.687202723
0.547438276	0.687305232
0.547766519	0.687448745
0.547994862	0.687571757
0.548280291	0.687694768
0.548537177	0.687858783
0.548708434	0.687981794
0.549122306	0.688186813
0.549422007	0.688289323
0.54975025	0.688412334
0.549978593	0.688514843
0.55024975	0.688617353
0.550492365	0.688822372
0.551091765	0.688924881
0.551505637	0.689088896
0.551662623	0.689232409
0.551990866	0.689355421
0.552276295	0.68945793
0.552476095	0.689580941
0.552732981	0.689744957
0.55301841	0.689847466
0.553289568	0.689970477
0.553460825	0.690093489
0.553746254	0.6902165
0.55420294	0.690339511
0.554388469	0.690462523
0.554573997	0.690565032
0.554773798	0.690667541
0.554916512	0.690790553
0.555144855	0.690893062
0.555444555	0.691077579
0.555658627	0.69120059
0.555929785	0.6913031
0.556258028	0.691426111
0.556486371	0.691549123
0.556728985	0.691672134
0.557028686	0.691774643
0.557356929	0.691897655
0.557756529	0.692041168
0.557970601	0.692143677
0.558370201	0.692266689
0.558826887	0.692410202
0.559098045	0.692553715
0.559426288	0.692635722
0.55974026	0.692738232
0.560025689	0.692840741
0.56043956	0.692963753
0.560796347	0.693066262
0.561210218	0.693209775
0.561452833	0.693332787
0.561709719	0.693455798
0.562351934	0.693578809
0.56260882	0.693681319
0.562965606	0.693783828
0.563065506	0.693906839
0.563693449	0.694009349
0.563921792	0.694152862
0.564150136	0.694275873
0.564649636	0.694439888
0.564849436	0.694644907
0.565134865	0.694726915
0.565306122	0.694849926
0.565620094	0.695013941
0.565962609	0.695177956
0.566162409	0.695280466
0.566433566	0.695423979
0.566847438	0.695608496
0.567204224	0.695772511
0.568103325	0.695895522
0.568488654	0.695998032
0.568859712	0.696100541
0.569187955	0.696264556
0.569459112	0.696387568
0.569815898	0.696510579
0.570472385	0.696613088
0.570843442	0.696715598
0.571300128	0.696818107
0.5716141	0.696920617
0.571828172	0.697084632
0.572027972	0.697228145
0.572370487	0.697371658
0.572670187	0.697556175
0.572927073	0.697658685
0.573183959	0.697843202
0.573455116	0.697945711
0.57388326	0.69804822
0.574297131	0.698171232
0.574810903	0.698355749
0.575296132	0.69847876
0.57566719	0.698581269
0.576494934	0.698704281
0.576937348	0.69880679
0.577165691	0.6989093
0.577465392	0.699032311
0.577807906	0.69913482
0.578007707	0.699257832
0.578307407	0.699360341
0.578692736	0.699462851
0.578878265	0.699606364
0.579506208	0.699729375
0.579805908	0.699852386
0.580433852	0.699954896
0.580947624	0.700057405
0.581161695	0.700159915
0.581518482	0.700282926
0.581846725	0.700385435
0.582203511	0.700487945
0.582560297	0.700610956
0.582831454	0.700713466
0.583002712	0.700815975
0.583202512	0.700918485
0.583573569	0.701041496
0.583844727	0.701185009
0.584287141	0.70130802
0.584643928	0.701492537
0.585100614	0.701636051
0.585371771	0.701759062
0.585714286	0.701882073
0.586213786	0.701984583
0.586499215	0.702148598
0.586827458	0.702271609
0.58714143	0.702374118
0.58764093	0.70249713
0.587897816	0.702599639
0.588183245	0.702702149
0.588511489	0.702845662
0.588668474	0.702968673
0.589153703	0.703091684
0.589382047	0.7032557
0.58961039	0.703378711
0.589795918	0.703522224
0.590152704	0.703624733
0.590366776	0.703768247
0.590752105	0.70391176
0.591280148	0.704034771
0.591822463	0.704157783
0.592207792	0.704260292
0.592421864	0.704362801
0.59267875	0.704465311
0.592907093	0.70456782
0.593263879	0.70467033
0.593749108	0.704772839
0.59406308	0.704875349
0.594519766	0.705018862
0.59466248	0.705141873
0.595190524	0.705264884
0.595561581	0.705408398
0.595775653	0.705551911
0.596018267	0.705695424
0.596574854	0.705797933
0.596888825	0.705941447
0.597302697	0.706043956
0.597616669	0.706166967
0.598001998	0.706310481
0.598358784	0.706453994
0.598786927	0.706597507
0.599343514	0.706720518
0.5996004	0.70684353
0.599985729	0.706966541
0.600342515	0.707151058
0.600642215	0.707274069
0.600970458	0.707438084
0.601170258	0.707561096
0.601455687	0.707704609
0.601755387	0.707807118
0.602226345	0.707909628
0.602426145	0.708073643
0.602554588	0.708176152
0.602882831	0.708299164
0.603196803	0.708463179
0.603596404	0.70858619
0.60395319	0.708709201
0.604381333	0.708811711
0.604838019	0.70891422
0.605151991	0.709037231
0.60553732	0.709180745
0.60583702	0.709303756
0.606179535	0.709426767
0.606379335	0.709529277
0.607278436	0.709631786
0.607449693	0.709836805
0.607777936	0.709959816
0.608049094	0.710082828
0.608248894	0.710205839
0.608734123	0.710349352
0.609233624	0.710472363
0.609547595	0.710615877
0.609847296	0.71075939
0.610132724	0.710861899
0.610860568	0.710984911
0.611203083	0.711107922
0.611488511	0.711230933
0.611859569	0.711333443
0.612087912	0.711456454
0.612287712	0.711579465
0.612430427	0.711702477
0.612644498	0.711804986
0.612915656	0.711907495
0.613201085	0.712030507
0.613500785	0.712133016
0.613700585	0.712276529
0.614328529	0.712399541
0.614785215	0.71250205
0.615070644	0.712645563
0.615241901	0.712809578
0.615712859	0.712912088
0.61602683	0.713137609
0.616768945	0.713240118
0.616983017	0.713342628
0.617368346	0.713424635
0.617596689	0.713527144
0.618081918	0.713650156
0.618438704	0.713752665
0.618667047	0.713937182
0.619066648	0.714080695
0.619166548	0.714183205
0.619480519	0.714285714
0.619865848	0.714388224
0.620236906	0.714531737
0.620636506	0.71467525
0.620979021	0.714798261
0.621449979	0.714941775
0.621706865	0.715044284
0.622234908	0.715146794
0.622463251	0.715269805
0.62284858	0.715372314
0.623262452	0.715474824
0.623604966	0.715577333
0.623961753	0.715679843
0.624860853	0.715782352
0.625246182	0.715946367
0.625488797	0.71608988
0.62591694	0.716253895
0.626188098	0.716376907
0.626730412	0.716499918
0.626887398	0.716622929
0.627272727	0.716786944
0.627629513	0.716930458
0.628043385	0.717053469
0.628328814	0.717217484
0.628657057	0.717443005
0.629227915	0.71760702
0.629556158	0.717709529
0.629713144	0.717812039
0.63006993	0.717996556
0.630383902	0.718140069
0.630540888	0.718283582
0.630940488	0.718427095
0.631297274	0.718550107
0.631696875	0.718673118
0.632010846	0.718857635
0.632296275	0.718960144
0.632681604	0.719083156
0.632995576	0.719206167
0.633552162	0.71934968
0.633837591	0.719472691
0.634365634	0.719595703
0.634651063	0.719718714
0.635064935	0.719821224
0.63530755	0.719923733
0.635764236	0.720149254
0.635992579	0.720292767
0.636492079	0.720395276
0.63669188	0.720497786
0.637005851	0.720620797
0.637376909	0.72076431
0.637648066	0.72086682
0.637933495	0.720969329
0.63817611	0.721071839
0.638333095	0.721215352
0.638647067	0.721338363
0.639374911	0.721461374
0.639588982	0.721604888
0.640331097	0.721748401
0.640730698	0.721912416
0.640959041	0.722035427
0.641330098	0.722158439
0.641758242	0.722260948
0.642072214	0.722363457
0.642371914	0.722465967
0.6426288	0.722568476
0.6430284	0.722691488
0.643242472	0.722814499
0.643713429	0.722917008
0.644170116	0.72304002
0.644484087	0.723204035
0.64471243	0.723306544
0.644940774	0.723409054
0.645226202	0.723511563
0.645540174	0.72369608
0.646153846	0.723839593
0.646610532	0.723983106
0.646924504	0.724065114
0.64718139	0.724208627
0.647737976	0.724311137
0.648109034	0.724434148
0.648594263	0.724557159
0.648936778	0.724659669
0.649393464	0.724803182
0.649793064	0.724926193
0.650206936	0.725049205
0.650492365	0.725233722
0.650849151	0.725397737
0.651362923	0.72554125
0.651819609	0.725746269
0.652290567	0.725848778
0.652861424	0.725951288
0.653261025	0.726074299
0.653660625	0.72619731
0.654017411	0.72629982
0.65420294	0.726422831
0.654631083	0.72652534
0.655002141	0.72662785
0.655259027	0.726812367
0.65548737	0.726935378
0.656200942	0.727058389
0.656443556	0.727201903
0.656757528	0.727324914
0.657142857	0.727427423
0.657485372	0.727570937
0.657785072	0.727693948
0.658127587	0.727837461
0.658470101	0.727960472
0.65885543	0.728062982
0.659069502	0.728185993
0.659426288	0.728288503
0.659825888	0.728391012
0.660054231	0.728493521
0.660411018	0.728596031
0.660796347	0.72869854
0.661053232	0.72880105
0.661253033	0.728903559
0.661581276	0.729088076
0.661866705	0.729272593
0.662394748	0.729436608
0.662680177	0.729539118
0.662894249	0.729662129
0.663536464	0.72988765
0.664035964	0.730031163
0.664164407	0.730133672
0.664506922	0.730236182
0.664863708	0.730359193
0.665306122	0.730461702
0.665819894	0.730605216
0.666005423	0.730707725
0.666433566	0.730830736
0.666804624	0.730953748
0.667318396	0.731076759
0.667575282	0.731179268
0.668046239	0.731281778
0.668417297	0.731445793
0.66884544	0.731548302
0.669302126	0.731650812
0.669758813	0.731794325
0.670044241	0.731917336
0.670215499	0.732040348
0.670500928	0.732163359
0.670743542	0.73228637
0.671057514	0.732409382
0.6716141	0.732552895
0.671985158	0.732655404
0.672313401	0.732778416
0.672655916	0.732921929
0.673012702	0.73304494
0.673241045	0.733208955
0.673754817	0.733331967
0.674025974	0.733454978
0.674525475	0.733577989
0.674925075	0.733680499
0.675481661	0.733844514
0.675895533	0.734008529
0.676323676	0.734111038
0.676908805	0.734213548
0.67705152	0.734316057
0.677422577	0.734480072
0.677793635	0.734603083
0.678079064	0.734746597
0.678350221	0.73489011
0.678678464	0.735054125
0.678921079	0.735156634
0.679249322	0.735300148
0.679506208	0.735423159
0.679962894	0.735566672
0.680548023	0.73564868
0.680933352	0.735751189
0.681261596	0.735894702
0.681532753	0.735997212
0.681946625	0.736099721
0.682189239	0.736243234
0.682560297	0.736366246
0.683059797	0.736509759
0.683330955	0.736673774
0.683787641	0.736776283
0.684444127	0.736919797
0.684829456	0.737042808
0.685029256	0.737145317
0.685514486	0.737268329
0.686142429	0.73739134
0.686499215	0.737493849
0.68674183	0.737637363
0.686927358	0.737739872
0.687227059	0.737862883
0.687512488	0.737985895
0.687769373	0.738108906
0.687940631	0.738211415
0.68862566	0.738313925
0.689296418	0.738436936
0.689753104	0.738580449
0.690224062	0.738744464
0.690509491	0.738867476
0.690809191	0.738990487
0.691108891	0.739092997
0.691365777	0.739195506
0.691908092	0.739318517
0.692179249	0.739441529
0.692721564	0.739544038
0.693064079	0.739646547
0.693492222	0.739769559
0.693677751	0.739872068
0.69396318	0.73999508
0.69426288	0.740097589
0.694619666	0.740200098
0.694876552	0.740302608
0.695062081	0.740405117
0.695533038	0.74054863
0.696175253	0.74065114
0.696389325	0.740774151
0.697259883	0.740897163
0.697716569	0.740999672
0.697973455	0.741143185
0.698244613	0.741286698
0.698430141	0.741450713
0.698901099	0.74163523
0.699314971	0.741758242
0.699914371	0.741901755
0.700342515	0.742024766
0.700899101	0.742127276
0.701298701	0.742229785
0.70178393	0.742332295
0.701998002	0.742434804
0.702683031	0.742537313
0.703525046	0.742660325
0.704010275	0.742762834
0.704581133	0.742906347
0.704909376	0.743070362
0.705408877	0.743193374
0.705922649	0.743377891
0.706365064	0.743500902
0.706807478	0.743623913
0.707007278	0.743746925
0.707435422	0.743869936
0.707692308	0.744054453
0.707920651	0.744218468
0.708263165	0.744361981
0.708462966	0.744546498
0.708862566	0.744649008
0.709190809	0.744792521
0.709519052	0.744936034
0.709804481	0.745059045
0.710161267	0.745161555
0.710318253	0.745264064
0.710575139	0.745387076
0.711060368	0.745489585
0.71187384	0.745592094
0.71245897	0.745715106
0.712701584	0.745817615
0.713629228	0.745940627
0.714171543	0.74608414
0.714556872	0.746207151
0.715099187	0.746330162
0.715413158	0.746432672
0.715869844	0.746555683
0.716569145	0.7467402
0.716754674	0.74684271
0.716954474	0.746965721
0.717239903	0.747088732
0.717653775	0.747252747
0.717967747	0.747375759
0.718267447	0.74749877
0.718866847	0.747662785
0.719152276	0.7478268
0.719551877	0.747929309
0.71998002	0.748031819
0.720436706	0.74815483
0.720793492	0.748277842
0.721150278	0.748380351
0.721335807	0.74848286
0.721849579	0.748626374
0.722220637	0.748728883
0.72264878	0.748851894
0.722820037	0.749036411
0.723119737	0.749138921
0.723333809	0.74924143
0.723633509	0.749364442
0.723990295	0.749466951
0.724318539	0.749589962
0.724575425	0.749733475
0.724903668	0.749856487
0.725403168	0.749958996
0.725574426	0.750123011
0.726002569	0.750225521
0.726259455	0.750348532
0.726687598	0.750471543
0.726915941	0.750594555
0.72750107	0.750697064
0.727700871	0.750799574
0.7280862	0.750902083
0.728514343	0.751004592
0.728728414	0.751127604
0.728913943	0.751291619
0.729356358	0.75141463
0.729556158	0.75151714
0.729827316	0.751660653
0.730312545	0.751763162
0.730512345	0.751947679
0.730911945	0.752070691
0.731596974	0.7521732
0.731868132	0.752296211
0.732239189	0.752398721
0.732424718	0.752542234
0.732667333	0.752644743
0.73303839	0.752747253
0.733437991	0.752849762
0.733951763	0.752972773
0.734180106	0.753095785
0.734451263	0.753239298
0.734965035	0.753362309
0.735364635	0.753505823
0.73570715	0.753628834
0.736121022	0.753751845
0.736335093	0.753895358
0.73669188	0.753997868
0.736834594	0.754120879
0.737148566	0.754264392
0.737505352	0.754407906
0.737962038	0.754551419
0.738390181	0.75467443
0.738761239	0.754858947
0.739003853	0.755022962
0.739189382	0.755125472
0.739503354	0.755268985
0.739745968	0.755433
0.740002854	0.755556011
0.740274012	0.755699524
0.740659341	0.755822536
0.740859141	0.755966049
0.741330098	0.75608906
0.741672613	0.75619157
0.741772513	0.756294079
0.742086485	0.756437592
0.742371914	0.756581105
0.742700157	0.756683615
0.7429285	0.756827128
0.743256743	0.756991143
0.743542172	0.757093653
0.74381333	0.757237166
0.744127301	0.757339675
0.744298559	0.757462687
0.744541173	0.757585698
0.744641073	0.757688207
0.745154845	0.757790717
0.745383188	0.75793423
0.745682889	0.758077743
0.745854146	0.758221256
0.74599686	0.75836477
0.746182389	0.758487781
0.746581989	0.758610792
0.746810333	0.758713302
0.74708149	0.758877317
0.747495362	0.75902083
0.747923505	0.759184845
0.74826602	0.759307856
0.748522906	0.759471871
0.748893963	0.759574381
0.749108035	0.759758898
0.749464821	0.759861407
0.749807336	0.759963917
0.749964321	0.760086928
0.750107036	0.760209939
0.750549451	0.760353453
0.750906237	0.760455962
0.751148851	0.760578973
0.751348651	0.760701985
0.751591266	0.760824996
0.751762523	0.760968509
0.751990866	0.761132524
0.752433281	0.761276037
0.752832881	0.761481056
0.753289568	0.761583566
0.753632082	0.761788585
0.753917511	0.761891094
0.754174397	0.761993603
0.754345654	0.762096113
0.754531183	0.762239626
0.754645355	0.762383139
0.755044955	0.76260866
0.755416013	0.762711169
0.75558727	0.762834181
0.756001142	0.762957192
0.756514914	0.763080203
0.756757528	0.763223717
0.757142857	0.76336723
0.757456829	0.763531245
0.757685172	0.763633754
0.757856429	0.763777268
0.758013415	0.763920781
0.758327387	0.764043792
0.75865563	0.764187305
0.758912516	0.764392324
0.759226488	0.764515335
0.759497645	0.764617845
0.759797346	0.76478186
0.760054231	0.764884369
0.760282575	0.765048384
0.760653632	0.7652124
0.760967604	0.765376415
0.761281576	0.765478924
0.76152419	0.765642939
0.761809619	0.76576595
0.762152134	0.765888962
0.762337662	0.766032475
0.762466105	0.766257996
0.762665906	0.766422011
0.762951334	0.766565524
0.76320822	0.766688535
0.76330812	0.766832049
0.763408021	0.766996064
0.763764807	0.767119075
0.763936064	0.767262588
0.764378479	0.767365098
0.764606822	0.767488109
0.764920793	0.76771363
0.765163408	0.767836641
0.765334665	0.767980154
0.765434565	0.768185173
0.765548737	0.768349188
0.76577708	0.768472199
0.76587698	0.768595211
0.76617668	0.768759226
0.766262309	0.768923241
0.766490652	0.769046252
0.766733267	0.769210267
0.766847438	0.769333279
0.767090053	0.769538298
0.76746111	0.769681811
0.767632368	0.769804822
0.767832168	0.769907331
0.768117597	0.770071347
0.768360211	0.770173856
0.768560011	0.770296867
0.768831169	0.770501886
0.769059512	0.770706905
0.769173683	0.770850418
0.769316398	0.770952928
0.769473384	0.771075939
0.769715998	0.771280958
0.76993007	0.771444973
0.770044241	0.771649992
0.770172684	0.771752501
0.770486656	0.771916516
0.770772085	0.772306052
0.771028971	0.772429063
0.771171685	0.772552075
0.771357214	0.77271609
0.771628372	0.772839101
0.771799629	0.773003116
0.771985158	0.773187633
0.772170686	0.773351648
0.772356215	0.773495162
0.772484658	0.773618173
0.772684458	0.773782188
0.772784358	0.773966705
0.772869987	0.774110218
0.773012702	0.774253731
0.773226773	0.77445875
0.773355216	0.774643267
0.773783359	0.774766278
0.773926074	0.77488929
0.774140146	0.775032803
0.774254317	0.775196818
0.774354217	0.775340331
0.774739546	0.775463343
0.774910803	0.775586354
0.775053518	0.775709365
0.77536749	0.775914384
0.775495933	0.776057897
0.775738547	0.776201411
0.775924076	0.77630392
0.776095333	0.776447433
0.776252319	0.776611448
0.776380762	0.776754961
0.776566291	0.776877973
0.776923077	0.777000984
0.77705152	0.777164999
0.777165691	0.777370018
0.777408306	0.777513531
0.777636649	0.777698048
0.777750821	0.777882565
0.778007707	0.77804658
0.778250321	0.778190093
0.778350221	0.77837461
0.778478664	0.778620633
0.778578564	0.778723143
0.778863993	0.778846154
0.77903525	0.779030671
0.779235051	0.779174184
0.779420579	0.779399705
0.779591837	0.77956372
0.779834451	0.779707233
0.78001998	0.779850746
0.780176966	0.780055765
0.780448123	0.780281286
0.780690738	0.780404297
0.780876267	0.780588814
0.780961895	0.780875841
0.78110461	0.781060358
0.781218781	0.781183369
0.78140431	0.781347384
0.781646925	0.781511399
0.781789639	0.781654912
0.781975168	0.781798425
0.782189239	0.781941939
0.782260597	0.78206495
0.782546025	0.782208463
0.782717283	0.78239298
0.782917083	0.782556995
0.783074069	0.782680007
0.783330955	0.78282352
0.783530755	0.783008037
0.783659198	0.783172052
0.783844727	0.783397573
0.784058798	0.783541086
0.784187241	0.783746105
0.784315684	0.783951124
0.784458399	0.784176644
0.784558299	0.784361161
0.784786642	0.784504674
0.784900813	0.784648188
0.785114885	0.784853206
0.785243328	0.785058225
0.785414585	0.785201739
0.785671471	0.785386256
0.785899814	0.785529769
0.786199515	0.785673282
0.786399315	0.785837297
0.786641929	0.786062818
0.78694163	0.786247335
0.787084344	0.786349844
0.787426859	0.786493357
0.78764093	0.786657372
0.787883545	0.786923897
0.788140431	0.787108414
0.788268874	0.787231425
0.78842586	0.787374938
0.78852576	0.787661965
0.788654203	0.787866984
0.788939632	0.788092505
0.789125161	0.788236018
0.789239332	0.788400033
0.789367775	0.788605052
0.789467675	0.788871576
0.789724561	0.789097097
0.789838733	0.789302116
0.789952904	0.789507135
0.79010989	0.789630146
0.790295419	0.789753157
0.790466676	0.789917172
0.790680748	0.790040184
0.790880548	0.790204199
0.791037534	0.790347712
0.791337234	0.790532229
0.791437134	0.790675742
0.791579849	0.790819255
0.791822463	0.79098327
0.792036535	0.791126784
0.792179249	0.791352304
0.792436135	0.791495818
0.792550307	0.791700836
0.792650207	0.791905855
0.792807193	0.792233886
0.792949907	0.792377399
0.793106893	0.792541414
0.793192522	0.792766935
0.793320965	0.792910448
0.793406593	0.793135969
0.793535036	0.793340987
0.793720565	0.793525504
0.793820465	0.793710021
0.794048808	0.79391504
0.794191523	0.794099557
0.794377052	0.794263572
0.917239903	0.916905855
0.980919081	0.981814827
0.981118881	0.98195834
0.981361496	0.982142857
0.981518482	0.982306872
0.981632653	0.982491389
0.981889539	0.982655404
0.982132154	0.982860423
0.982260597	0.98304494
0.982474668	0.983167951
0.982645926	0.983311465
0.982817183	0.983434476
0.983045526	0.983618993
0.983259598	0.983865016
0.983345226	0.984029031
0.983459398	0.98413154
0.983559298	0.984357061
0.983730555	0.984480072
0.983916084	0.984685091
0.98407307	0.9847876
0.984244327	0.985013121
0.984429856	0.98521814
0.984586842	0.985423159
0.984758099	0.98554617
0.984929356	0.985730687
0.985086342	0.985894702
0.985229057	0.986079219
0.985428857	0.98630474
0.985614386	0.986530261
0.985742829	0.986714778
0.985942629	0.986940299
0.986113886	0.987104314
0.986242329	0.987227325
0.986413586	0.987432344
0.986556301	0.987596359
0.986684744	0.987739872
0.986984444	0.987924389
0.987084344	0.9880474
0.987212787	0.988190914
0.987326959	0.988313925
0.987498216	0.98847794
0.987755102	0.988682959
0.988026259	0.988887978
0.988168974	0.989031491
0.988497217	0.989195506
0.988739832	0.989318517
0.988868275	0.989421027
0.989068075	0.98956454
0.989296418	0.989708053
0.989382047	0.989851566
0.989653204	0.990097589
0.989767375	0.990261604
0.989924361	0.990425619
0.990081347	0.990589634
0.99020979	0.990712646
0.990352505	0.990897163
0.990452405	0.99108168
0.990766376	0.991184189
0.990923362	0.99140971
0.991080348	0.991573725
0.99139432	0.991819747
0.991537034	0.991942759
0.991608392	0.992127276
0.991836735	0.992229785
0.991950906	0.992373298
0.992050806	0.99249631
0.992236335	0.99272183
0.992464678	0.992885845
0.992621664	0.993049861
0.992707293	0.993193374
0.992864279	0.993295883
0.993035536	0.993459898
0.993206793	0.993644415
0.993349508	0.993849434
0.993506494	0.994095457
0.993820465	0.994218468
0.993991723	0.994320978
0.994234337	0.994505495
0.99436278	0.994710513
0.994476952	0.994915532
0.994576852	0.995161555
0.994790923	0.995346072
0.994962181	0.995469083
0.995062081	0.995694604
0.995333238	0.995838117
0.995475953	0.99598163
0.995575853	0.996125144
0.995804196	0.996227653
0.996032539	0.996432672
0.996246611	0.996617189
0.996460682	0.9967402
0.996589125	0.996945219
0.996746111	0.997211743
0.996945911	0.99739626
0.997060083	0.997539774
0.99723134	0.997683287
0.99743114	0.997867804
0.997716569	0.998031819
0.997859284	0.998175332
0.997987727	0.998277842
0.998158984	0.998421355
0.998273155	0.998605872
0.998472956	0.998851894
0.998644213	0.998954404
0.998844013	0.999097917
0.999029542	0.999261932
0.999200799	0.999425947
0.999400599	0.99956946
0.999628942	0.999753977
0.999914371	0.999958996
1 1

==> roc_data/ad_ds1_fanogan.dat <==
x   f(x)
0	0
0.407792208	0.597014925
1	1

==> roc_data/ad_ds1_ganomaly.dat <==
x     f(x)
0	0
0.412987013	0.585820896
1	1

==> roc_data/ad_ds1_healthygan.dat <==
x   f(x)
0	0
0.002597403	0
0.002597403	0.01119403
0.018181818	0.01119403
0.018181818	0.014925373
0.038961039	0.014925373
0.038961039	0.018656716
0.041558442	0.018656716
0.041558442	0.02238806
0.046753247	0.02238806
0.046753247	0.03358209
0.051948052	0.03358209
0.051948052	0.037313433
0.057142857	0.037313433
0.057142857	0.044776119
0.05974026	0.044776119
0.05974026	0.048507463
0.067532468	0.048507463
0.067532468	0.052238806
0.072727273	0.052238806
0.072727273	0.059701493
0.085714286	0.059701493
0.085714286	0.067164179
0.090909091	0.067164179
0.090909091	0.070895522
0.093506494	0.070895522
0.093506494	0.074626866
0.101298701	0.074626866
0.101298701	0.078358209
0.103896104	0.078358209
0.103896104	0.082089552
0.109090909	0.082089552
0.109090909	0.089552239
0.111688312	0.089552239
0.111688312	0.097014925
0.127272727	0.097014925
0.127272727	0.115671642
0.142857143	0.115671642
0.142857143	0.119402985
0.148051948	0.119402985
0.148051948	0.123134328
0.158441558	0.123134328
0.158441558	0.126865672
0.166233766	0.126865672
0.166233766	0.134328358
0.168831169	0.134328358
0.168831169	0.138059701
0.187012987	0.138059701
0.187012987	0.145522388
0.197402597	0.145522388
0.197402597	0.149253731
0.202597403	0.149253731
0.202597403	0.156716418
0.218181818	0.156716418
0.218181818	0.160447761
0.225974026	0.160447761
0.225974026	0.167910448
0.231168831	0.167910448
0.231168831	0.175373134
0.233766234	0.175373134
0.233766234	0.179104478
0.241558442	0.179104478
0.241558442	0.182835821
0.254545455	0.182835821
0.254545455	0.190298507
0.264935065	0.190298507
0.264935065	0.194029851
0.275324675	0.194029851
0.275324675	0.197761194
0.277922078	0.197761194
0.277922078	0.201492537
0.285714286	0.201492537
0.285714286	0.208955224
0.290909091	0.208955224
0.290909091	0.212686567
0.296103896	0.212686567
0.296103896	0.223880597
0.303896104	0.223880597
0.303896104	0.231343284
0.309090909	0.231343284
0.309090909	0.246268657
0.319480519	0.246268657
0.319480519	0.253731343
0.332467532	0.253731343
0.332467532	0.257462687
0.335064935	0.257462687
0.335064935	0.27238806
0.342857143	0.27238806
0.342857143	0.276119403
0.350649351	0.276119403
0.350649351	0.279850746
0.353246753	0.279850746
0.353246753	0.28358209
0.358441558	0.28358209
0.358441558	0.287313433
0.361038961	0.287313433
0.361038961	0.291044776
0.366233766	0.291044776
0.366233766	0.294776119
0.381818182	0.294776119
0.381818182	0.298507463
0.384415584	0.298507463
0.384415584	0.302238806
0.387012987	0.302238806
0.387012987	0.305970149
0.397402597	0.305970149
0.397402597	0.317164179
0.4	0.317164179
0.4	0.320895522
0.402597403	0.320895522
0.402597403	0.324626866
0.405194805	0.324626866
0.405194805	0.328358209
0.41038961	0.328358209
0.41038961	0.339552239
0.412987013	0.339552239
0.412987013	0.343283582
0.415584416	0.343283582
0.415584416	0.347014925
0.418181818	0.347014925
0.418181818	0.350746269
0.420779221	0.350746269
0.420779221	0.361940299
0.425974026	0.361940299
0.425974026	0.365671642
0.431168831	0.365671642
0.431168831	0.380597015
0.444155844	0.380597015
0.444155844	0.384328358
0.446753247	0.384328358
0.446753247	0.388059701
0.449350649	0.388059701
0.449350649	0.395522388
0.467532468	0.395522388
0.467532468	0.399253731
0.472727273	0.399253731
0.472727273	0.402985075
0.483116883	0.402985075
0.483116883	0.414179104
0.488311688	0.414179104
0.488311688	0.425373134
0.493506494	0.425373134
0.493506494	0.432835821
0.498701299	0.432835821
0.498701299	0.436567164
0.501298701	0.436567164
0.501298701	0.440298507
0.503896104	0.440298507
0.503896104	0.447761194
0.506493506	0.447761194
0.506493506	0.451492537
0.509090909	0.451492537
0.509090909	0.462686567
0.516883117	0.462686567
0.516883117	0.473880597
0.519480519	0.473880597
0.519480519	0.481343284
0.522077922	0.481343284
0.522077922	0.492537313
0.524675325	0.492537313
0.524675325	0.496268657
0.532467532	0.496268657
0.532467532	0.507462687
0.535064935	0.507462687
0.535064935	0.514925373
0.54025974	0.514925373
0.54025974	0.529850746
0.542857143	0.529850746
0.542857143	0.548507463
0.550649351	0.548507463
0.550649351	0.552238806
0.553246753	0.552238806
0.553246753	0.563432836
0.561038961	0.563432836
0.561038961	0.567164179
0.568831169	0.567164179
0.568831169	0.570895522
0.576623377	0.570895522
0.576623377	0.574626866
0.579220779	0.574626866
0.579220779	0.578358209
0.581818182	0.578358209
0.581818182	0.582089552
0.58961039	0.582089552
0.58961039	0.593283582
0.594805195	0.593283582
0.594805195	0.597014925
0.605194805	0.597014925
0.605194805	0.604477612
0.607792208	0.604477612
0.607792208	0.608208955
0.612987013	0.608208955
0.612987013	0.611940299
0.620779221	0.611940299
0.620779221	0.626865672
0.633766234	0.626865672
0.633766234	0.634328358
0.636363636	0.634328358
0.636363636	0.638059701
0.654545455	0.638059701
0.654545455	0.641791045
0.680519481	0.641791045
0.680519481	0.645522388
0.683116883	0.645522388
0.683116883	0.649253731
0.685714286	0.649253731
0.685714286	0.652985075
0.690909091	0.652985075
0.690909091	0.656716418
0.693506494	0.656716418
0.693506494	0.660447761
0.696103896	0.660447761
0.696103896	0.664179104
0.701298701	0.664179104
0.701298701	0.667910448
0.711688312	0.667910448
0.711688312	0.682835821
0.719480519	0.682835821
0.719480519	0.686567164
0.722077922	0.686567164
0.722077922	0.690298507
0.732467532	0.690298507
0.732467532	0.701492537
0.735064935	0.701492537
0.735064935	0.705223881
0.74025974	0.705223881
0.74025974	0.708955224
0.742857143	0.708955224
0.742857143	0.712686567
0.745454545	0.712686567
0.745454545	0.71641791
0.761038961	0.71641791
0.761038961	0.720149254
0.766233766	0.720149254
0.766233766	0.72761194
0.768831169	0.72761194
0.768831169	0.73880597
0.771428571	0.73880597
0.771428571	0.742537313
0.774025974	0.742537313
0.774025974	0.746268657
0.787012987	0.746268657
0.787012987	0.75
0.794805195	0.75
0.794805195	0.753731343
0.8	0.753731343
0.8	0.757462687
0.802597403	0.757462687
0.802597403	0.76119403
0.805194805	0.76119403
0.805194805	0.768656716
0.815584416	0.768656716
0.815584416	0.77238806
0.818181818	0.77238806
0.818181818	0.776119403
0.823376623	0.776119403
0.823376623	0.779850746
0.825974026	0.779850746
0.825974026	0.787313433
0.833766234	0.787313433
0.833766234	0.794776119
0.836363636	0.794776119
0.836363636	0.798507463
0.851948052	0.798507463
0.851948052	0.809701493
0.857142857	0.809701493
0.857142857	0.820895522
0.85974026	0.820895522
0.85974026	0.824626866
0.864935065	0.824626866
0.864935065	0.828358209
0.867532468	0.828358209
0.867532468	0.835820896
0.87012987	0.835820896
0.87012987	0.843283582
0.877922078	0.843283582
0.877922078	0.847014925
0.890909091	0.847014925
0.890909091	0.854477612
0.893506494	0.854477612
0.893506494	0.858208955
0.896103896	0.858208955
0.896103896	0.861940299
0.919480519	0.861940299
0.919480519	0.865671642
0.922077922	0.865671642
0.922077922	0.869402985
0.932467532	0.869402985
0.932467532	0.873134328
0.935064935	0.873134328
0.935064935	0.876865672
0.94025974	0.876865672
0.94025974	0.880597015
0.942857143	0.880597015
0.942857143	0.884328358
0.948051948	0.884328358
0.948051948	0.899253731
0.950649351	0.899253731
0.950649351	0.906716418
0.955844156	0.906716418
0.955844156	0.914179104
0.961038961	0.914179104
0.961038961	0.932835821
0.968831169	0.932835821
0.968831169	0.940298507
0.974025974	0.940298507
0.974025974	0.958955224
0.976623377	0.958955224
0.976623377	0.962686567
0.979220779	0.962686567
0.979220779	0.96641791
0.981818182	0.96641791
0.981818182	0.970149254
0.984415584	0.970149254
0.984415584	0.97761194
0.987012987	0.97761194
0.987012987	0.981343284
0.98961039	0.981343284
0.98961039	0.98880597
0.994805195	0.98880597
0.994805195	0.996268657
0.997402597	0.996268657
0.997402597	1
1	1

==> roc_data/ad_ds2_alad.dat <==
x   f(x)
0	0
0	0.002597403
0	0.015584416
0.007462687	0.015584416
0.007462687	0.018181818
0.01119403	0.018181818
0.01119403	0.020779221
0.014925373	0.020779221
0.014925373	0.025974026
0.018656716	0.025974026
0.018656716	0.031168831
0.026119403	0.031168831
0.026119403	0.036363636
0.037313433	0.036363636
0.037313433	0.044155844
0.041044776	0.044155844
0.041044776	0.049350649
0.044776119	0.049350649
0.044776119	0.051948052
0.048507463	0.051948052
0.048507463	0.067532468
0.055970149	0.067532468
0.055970149	0.07012987
0.063432836	0.07012987
0.063432836	0.090909091
0.067164179	0.090909091
0.067164179	0.098701299
0.070895522	0.098701299
0.070895522	0.106493506
0.074626866	0.106493506
0.074626866	0.114285714
0.078358209	0.114285714
0.078358209	0.124675325
0.093283582	0.124675325
0.093283582	0.132467532
0.097014925	0.132467532
0.097014925	0.142857143
0.100746269	0.142857143
0.100746269	0.150649351
0.104477612	0.150649351
0.104477612	0.155844156
0.108208955	0.155844156
0.108208955	0.166233766
0.111940299	0.166233766
0.111940299	0.171428571
0.119402985	0.171428571
0.119402985	0.176623377
0.123134328	0.176623377
0.123134328	0.179220779
0.134328358	0.179220779
0.134328358	0.192207792
0.149253731	0.192207792
0.149253731	0.194805195
0.156716418	0.194805195
0.156716418	0.2
0.160447761	0.2
0.160447761	0.21038961
0.171641791	0.21038961
0.171641791	0.215584416
0.179104478	0.215584416
0.179104478	0.238961039
0.186567164	0.238961039
0.186567164	0.241558442
0.197761194	0.241558442
0.197761194	0.244155844
0.21641791	0.244155844
0.21641791	0.246753247
0.223880597	0.246753247
0.223880597	0.249350649
0.22761194	0.249350649
0.22761194	0.25974026
0.23880597	0.25974026
0.23880597	0.267532468
0.246268657	0.267532468
0.246268657	0.27012987
0.25	0.27012987
0.25	0.272727273
0.257462687	0.272727273
0.257462687	0.275324675
0.26119403	0.275324675
0.26119403	0.280519481
0.268656716	0.280519481
0.268656716	0.285714286
0.27238806	0.285714286
0.27238806	0.290909091
0.28358209	0.290909091
0.28358209	0.296103896
0.305970149	0.296103896
0.305970149	0.301298701
0.309701493	0.301298701
0.309701493	0.306493506
0.313432836	0.306493506
0.313432836	0.311688312
0.317164179	0.311688312
0.317164179	0.319480519
0.320895522	0.319480519
0.320895522	0.322077922
0.332089552	0.322077922
0.332089552	0.327272727
0.335820896	0.327272727
0.335820896	0.332467532
0.339552239	0.332467532
0.339552239	0.335064935
0.343283582	0.335064935
0.343283582	0.342857143
0.347014925	0.342857143
0.347014925	0.371428571
0.350746269	0.371428571
0.350746269	0.374025974
0.358208955	0.374025974
0.358208955	0.384415584
0.361940299	0.384415584
0.361940299	0.387012987
0.365671642	0.387012987
0.365671642	0.38961039
0.369402985	0.38961039
0.369402985	0.392207792
0.373134328	0.392207792
0.373134328	0.402597403
0.376865672	0.402597403
0.376865672	0.407792208
0.388059701	0.407792208
0.388059701	0.41038961
0.395522388	0.41038961
0.395522388	0.412987013
0.399253731	0.412987013
0.399253731	0.423376623
0.414179104	0.423376623
0.414179104	0.428571429
0.417910448	0.428571429
0.417910448	0.431168831
0.421641791	0.431168831
0.421641791	0.433766234
0.425373134	0.433766234
0.425373134	0.446753247
0.429104478	0.446753247
0.429104478	0.45974026
0.436567164	0.45974026
0.436567164	0.47012987
0.458955224	0.47012987
0.458955224	0.490909091
0.462686567	0.490909091
0.462686567	0.496103896
0.46641791	0.496103896
0.46641791	0.503896104
0.470149254	0.503896104
0.470149254	0.506493506
0.47761194	0.506493506
0.47761194	0.511688312
0.481343284	0.511688312
0.481343284	0.514285714
0.48880597	0.514285714
0.48880597	0.519480519
0.492537313	0.519480519
0.492537313	0.522077922
0.496268657	0.522077922
0.496268657	0.52987013
0.5	0.52987013
0.5	0.532467532
0.503731343	0.532467532
0.503731343	0.545454545
0.51119403	0.545454545
0.51119403	0.548051948
0.526119403	0.548051948
0.526119403	0.553246753
0.529850746	0.553246753
0.529850746	0.555844156
0.548507463	0.555844156
0.548507463	0.563636364
0.552238806	0.563636364
0.552238806	0.566233766
0.567164179	0.566233766
0.567164179	0.568831169
0.574626866	0.568831169
0.574626866	0.605194805
0.578358209	0.605194805
0.578358209	0.607792208
0.585820896	0.607792208
0.585820896	0.612987013
0.593283582	0.612987013
0.593283582	0.620779221
0.611940299	0.620779221
0.611940299	0.623376623
0.615671642	0.623376623
0.615671642	0.633766234
0.619402985	0.633766234
0.619402985	0.641558442
0.623134328	0.641558442
0.623134328	0.649350649
0.638059701	0.649350649
0.638059701	0.651948052
0.645522388	0.651948052
0.645522388	0.654545455
0.652985075	0.654545455
0.652985075	0.657142857
0.656716418	0.657142857
0.656716418	0.664935065
0.664179104	0.664935065
0.664179104	0.672727273
0.671641791	0.672727273
0.671641791	0.675324675
0.690298507	0.675324675
0.690298507	0.683116883
0.694029851	0.683116883
0.694029851	0.688311688
0.697761194	0.688311688
0.697761194	0.701298701
0.705223881	0.701298701
0.705223881	0.714285714
0.708955224	0.714285714
0.708955224	0.716883117
0.712686567	0.716883117
0.712686567	0.727272727
0.71641791	0.727272727
0.71641791	0.748051948
0.723880597	0.748051948
0.723880597	0.758441558
0.731343284	0.758441558
0.731343284	0.771428571
0.735074627	0.771428571
0.735074627	0.784415584
0.73880597	0.784415584
0.73880597	0.787012987
0.746268657	0.787012987
0.746268657	0.78961039
0.75	0.78961039
0.75	0.794805195
0.753731343	0.794805195
0.753731343	0.8
0.76119403	0.8
0.76119403	0.825974026
0.776119403	0.825974026
0.776119403	0.831168831
0.787313433	0.831168831
0.787313433	0.841558442
0.805970149	0.841558442
0.805970149	0.844155844
0.813432836	0.844155844
0.813432836	0.846753247
0.820895522	0.846753247
0.820895522	0.849350649
0.824626866	0.849350649
0.824626866	0.85974026
0.828358209	0.85974026
0.828358209	0.862337662
0.832089552	0.862337662
0.832089552	0.87012987
0.835820896	0.87012987
0.835820896	0.872727273
0.839552239	0.872727273
0.839552239	0.877922078
0.847014925	0.877922078
0.847014925	0.890909091
0.850746269	0.890909091
0.850746269	0.893506494
0.854477612	0.893506494
0.854477612	0.898701299
0.858208955	0.898701299
0.858208955	0.901298701
0.861940299	0.901298701
0.861940299	0.906493506
0.865671642	0.906493506
0.865671642	0.916883117
0.873134328	0.916883117
0.873134328	0.919480519
0.876865672	0.919480519
0.876865672	0.922077922
0.880597015	0.922077922
0.880597015	0.92987013
0.884328358	0.92987013
0.884328358	0.94025974
0.888059701	0.94025974
0.888059701	0.942857143
0.910447761	0.942857143
0.910447761	0.945454545
0.929104478	0.945454545
0.929104478	0.953246753
0.940298507	0.953246753
0.940298507	0.958441558
0.955223881	0.958441558
0.955223881	0.966233766
0.958955224	0.966233766
0.958955224	0.968831169
0.96641791	0.968831169
0.96641791	0.971428571
0.970149254	0.971428571
0.970149254	0.974025974
0.973880597	0.974025974
0.973880597	0.979220779
0.992537313	0.979220779
0.992537313	0.994805195
0.996268657	0.994805195
0.996268657	1
1	1

==> roc_data/ad_ds2_alocc.dat <==
x   f(x)
0	0
0.524675325	0.473880597
1	1

==> roc_data/ad_ds2_brainomaly.dat <==
x   f(x)
0	0
0.002597403	0
0.012987013	0
0.012987013	0.003731343
0.015584416	0.003731343
0.015584416	0.014925373
0.018181818	0.014925373
0.018181818	0.018656716
0.025974026	0.018656716
0.025974026	0.029850746
0.036363636	0.029850746
0.036363636	0.037313433
0.038961039	0.037313433
0.038961039	0.048507463
0.046753247	0.048507463
0.046753247	0.070895522
0.05974026	0.070895522
0.05974026	0.074626866
0.062337662	0.074626866
0.062337662	0.085820896
0.067532468	0.085820896
0.067532468	0.089552239
0.07012987	0.089552239
0.07012987	0.093283582
0.072727273	0.093283582
0.072727273	0.097014925
0.075324675	0.097014925
0.075324675	0.100746269
0.077922078	0.100746269
0.077922078	0.104477612
0.080519481	0.104477612
0.080519481	0.119402985
0.083116883	0.119402985
0.083116883	0.123134328
0.085714286	0.123134328
0.085714286	0.134328358
0.088311688	0.134328358
0.088311688	0.138059701
0.090909091	0.138059701
0.090909091	0.141791045
0.101298701	0.141791045
0.101298701	0.156716418
0.103896104	0.156716418
0.103896104	0.164179104
0.109090909	0.164179104
0.109090909	0.175373134
0.111688312	0.175373134
0.111688312	0.182835821
0.114285714	0.182835821
0.114285714	0.220149254
0.119480519	0.220149254
0.119480519	0.235074627
0.124675325	0.235074627
0.124675325	0.23880597
0.127272727	0.23880597
0.127272727	0.246268657
0.12987013	0.246268657
0.12987013	0.25
0.132467532	0.25
0.132467532	0.253731343
0.135064935	0.253731343
0.135064935	0.257462687
0.137662338	0.257462687
0.137662338	0.268656716
0.14025974	0.268656716
0.14025974	0.276119403
0.142857143	0.276119403
0.142857143	0.279850746
0.145454545	0.279850746
0.145454545	0.291044776
0.148051948	0.291044776
0.148051948	0.305970149
0.150649351	0.305970149
0.150649351	0.317164179
0.153246753	0.317164179
0.153246753	0.332089552
0.161038961	0.332089552
0.161038961	0.335820896
0.163636364	0.335820896
0.163636364	0.350746269
0.174025974	0.350746269
0.174025974	0.358208955
0.176623377	0.358208955
0.176623377	0.380597015
0.192207792	0.380597015
0.192207792	0.384328358
0.197402597	0.384328358
0.197402597	0.388059701
0.2	0.388059701
0.2	0.395522388
0.21038961	0.395522388
0.21038961	0.406716418
0.218181818	0.406716418
0.218181818	0.410447761
0.228571429	0.410447761
0.228571429	0.414179104
0.231168831	0.414179104
0.231168831	0.432835821
0.233766234	0.432835821
0.233766234	0.444029851
0.241558442	0.444029851
0.241558442	0.447761194
0.244155844	0.447761194
0.244155844	0.451492537
0.254545455	0.451492537
0.254545455	0.458955224
0.257142857	0.458955224
0.257142857	0.47761194
0.264935065	0.47761194
0.264935065	0.485074627
0.27012987	0.485074627
0.27012987	0.48880597
0.272727273	0.48880597
0.272727273	0.496268657
0.277922078	0.496268657
0.277922078	0.5
0.280519481	0.5
0.280519481	0.503731343
0.283116883	0.503731343
0.283116883	0.507462687
0.288311688	0.507462687
0.288311688	0.514925373
0.290909091	0.514925373
0.290909091	0.518656716
0.293506494	0.518656716
0.293506494	0.52238806
0.298701299	0.52238806
0.298701299	0.537313433
0.309090909	0.537313433
0.309090909	0.544776119
0.314285714	0.544776119
0.314285714	0.548507463
0.319480519	0.548507463
0.319480519	0.555970149
0.324675325	0.555970149
0.324675325	0.559701493
0.327272727	0.559701493
0.327272727	0.563432836
0.32987013	0.563432836
0.32987013	0.570895522
0.337662338	0.570895522
0.337662338	0.582089552
0.342857143	0.582089552
0.342857143	0.593283582
0.345454545	0.593283582
0.345454545	0.619402985
0.353246753	0.619402985
0.353246753	0.623134328
0.374025974	0.623134328
0.374025974	0.634328358
0.376623377	0.634328358
0.376623377	0.641791045
0.381818182	0.641791045
0.381818182	0.649253731
0.384415584	0.649253731
0.384415584	0.652985075
0.397402597	0.652985075
0.397402597	0.660447761
0.407792208	0.660447761
0.407792208	0.671641791
0.412987013	0.671641791
0.412987013	0.679104478
0.418181818	0.679104478
0.418181818	0.682835821
0.423376623	0.682835821
0.423376623	0.686567164
0.431168831	0.686567164
0.431168831	0.690298507
0.438961039	0.690298507
0.438961039	0.694029851
0.444155844	0.694029851
0.444155844	0.697761194
0.454545455	0.697761194
0.454545455	0.705223881
0.45974026	0.705223881
0.45974026	0.720149254
0.462337662	0.720149254
0.462337662	0.72761194
0.467532468	0.72761194
0.467532468	0.731343284
0.472727273	0.731343284
0.472727273	0.735074627
0.477922078	0.735074627
0.477922078	0.73880597
0.493506494	0.73880597
0.493506494	0.742537313
0.496103896	0.742537313
0.496103896	0.746268657
0.498701299	0.746268657
0.498701299	0.75
0.511688312	0.75
0.511688312	0.753731343
0.514285714	0.753731343
0.514285714	0.76119403
0.522077922	0.76119403
0.522077922	0.764925373
0.545454545	0.764925373
0.545454545	0.768656716
0.553246753	0.768656716
0.553246753	0.776119403
0.558441558	0.776119403
0.558441558	0.779850746
0.561038961	0.779850746
0.561038961	0.791044776
0.568831169	0.791044776
0.568831169	0.794776119
0.581818182	0.794776119
0.581818182	0.802238806
0.584415584	0.802238806
0.584415584	0.805970149
0.592207792	0.805970149
0.592207792	0.809701493
0.594805195	0.809701493
0.594805195	0.813432836
0.597402597	0.813432836
0.597402597	0.817164179
0.605194805	0.817164179
0.605194805	0.824626866
0.607792208	0.824626866
0.607792208	0.828358209
0.61038961	0.828358209
0.61038961	0.835820896
0.623376623	0.835820896
0.623376623	0.839552239
0.625974026	0.839552239
0.625974026	0.843283582
0.628571429	0.843283582
0.628571429	0.847014925
0.633766234	0.847014925
0.633766234	0.854477612
0.636363636	0.854477612
0.636363636	0.858208955
0.644155844	0.858208955
0.644155844	0.865671642
0.646753247	0.865671642
0.646753247	0.869402985
0.651948052	0.869402985
0.651948052	0.873134328
0.654545455	0.873134328
0.654545455	0.876865672
0.672727273	0.876865672
0.672727273	0.891791045
0.685714286	0.891791045
0.685714286	0.899253731
0.706493506	0.899253731
0.706493506	0.902985075
0.732467532	0.902985075
0.732467532	0.906716418
0.742857143	0.906716418
0.742857143	0.910447761
0.745454545	0.910447761
0.745454545	0.925373134
0.748051948	0.925373134
0.748051948	0.932835821
0.763636364	0.932835821
0.763636364	0.936567164
0.78961039	0.936567164
0.78961039	0.940298507
0.802597403	0.940298507
0.802597403	0.944029851
0.820779221	0.944029851
0.820779221	0.947761194
0.823376623	0.947761194
0.823376623	0.962686567
0.836363636	0.962686567
0.836363636	0.96641791
0.838961039	0.96641791
0.838961039	0.970149254
0.854545455	0.970149254
0.854545455	0.973880597
0.877922078	0.973880597
0.877922078	0.981343284
0.885714286	0.981343284
0.885714286	0.985074627
0.906493506	0.985074627
0.906493506	0.98880597
0.922077922	0.98880597
0.922077922	0.992537313
0.937662338	0.992537313
0.937662338	0.996268657
0.945454545	0.996268657
0.945454545	1
1	1

==> roc_data/ad_ds2_ddad.dat <==
x   f(x)
0 0
9.99001E-05	0.001271117
0.000185529	0.001455634
0.000271157	0.00174266
0.000342515	0.002091192
0.000428143	0.002480728
0.0004995	0.002870264
0.000599401	0.003136789
0.000685029	0.003444317
0.000770658	0.003813351
0.000884829	0.004161883
0.000970458	0.004366902
0.001056087	0.004592423
0.001213073	0.004776939
0.001341516	0.005022962
0.001441416	0.005227981
0.001555587	0.005433
0.00168403	0.005617517
0.001798202	0.005884041
0.001898102	0.00608906
0.002012273	0.006376087
0.002183531	0.006581105
0.00236906	0.006724619
0.002554588	0.007032147
0.002754388	0.007196162
0.002840017	0.007442185
0.002982732	0.007626702
0.003082632	0.007893226
0.003225346	0.008057241
0.003339518	0.00826226
0.003482232	0.008426275
0.003624946	0.008631294
0.003710575	0.008959324
0.003839018	0.009123339
0.003981733	0.009389864
0.00415299	0.009656388
0.00425289	0.009902411
0.00435279	0.010127932
0.004438419	0.01043546
0.004609676	0.010701985
0.004766662	0.010866
0.004895105	0.01109152
0.005023548	0.011255536
0.005166262	0.011440052
0.005323248	0.011747581
0.005608677	0.01185009
0.00573712	0.011993603
0.005908377	0.012096113
0.006108178	0.01228063
0.006322249	0.012547154
0.006450692	0.012731671
0.006650492	0.012834181
0.006807478	0.012998196
0.006978736	0.013203215
0.007164264	0.013428735
0.007335522	0.013592751
0.00752105	0.013777268
0.007706579	0.013920781
0.007920651	0.014043792
0.008063365	0.014207807
0.008263165	0.014371822
0.008462966	0.014515335
0.008591409	0.014638347
0.008719852	0.014802362
0.00890538	0.015089388
0.009062366	0.015376415
0.009190809	0.015581433
0.009319252	0.01576595
0.009476238	0.015929966
0.009604681	0.016032475
0.009761667	0.016257996
0.00989011	0.016401509
0.010075639	0.016586026
0.010232625	0.016811547
0.010332525	0.01695506
0.010503782	0.017098573
0.010717854	0.017303592
0.010903382	0.017570116
0.01107464	0.017754633
0.011231626	0.017857143
0.011360069	0.01804166
0.011488511	0.018144169
0.011645497	0.018328686
0.011802483	0.018472199
0.012016555	0.018595211
0.012087912	0.018820732
0.012187812	0.018923241
0.012330527	0.019066754
0.012601684	0.019251271
0.012744398	0.01945629
0.012872841	0.019579301
0.013015556	0.019681811
0.013143999	0.019907331
0.013300985	0.020009841
0.013457971	0.020173856
0.013643499	0.020276365
0.013786214	0.020501886
0.014014557	0.020604396
0.0142429	0.020727407
0.014485514	0.02097343
0.014599686	0.021178448
0.014713858	0.021321962
0.014927929	0.021485977
0.015184815	0.021814007
0.015341801	0.021978022
0.015498787	0.022101033
0.015598687	0.022265048
0.015812759	0.02238806
0.015941202	0.022654584
0.016083916	0.022777596
0.016255173	0.022982614
0.016540602	0.023126128
0.016611959	0.023269641
0.016754674	0.02347466
0.016897388	0.023659177
0.01701156	0.023843694
0.017154274	0.024069214
0.017325532	0.024233229
0.017525332	0.024356241
0.017639503	0.024479252
0.017753675	0.024643267
0.017996289	0.024766278
0.018210361	0.02488929
0.01839589	0.025094309
0.018567147	0.02521732
0.018681319	0.025401837
0.018809762	0.025606856
0.018966748	0.025709365
0.019080919	0.025934886
0.019280719	0.026180909
0.019380619	0.02630392
0.019509062	0.026467935
0.019651777	0.026652452
0.019765948	0.026877973
0.019994291	0.02706249
0.020108463	0.027206003
0.020236906	0.027431524
0.02037962	0.027677546
0.020508063	0.027780056
0.020650778	0.028169592
0.020807764	0.028436116
0.020893392	0.028641135
0.020993292	0.028764146
0.021150278	0.02890766
0.021307264	0.029010169
0.021407164	0.029256192
0.021507064	0.02946121
0.021621236	0.02956372
0.021721136	0.029850746
0.021806765	0.030178776
0.022063651	0.030342792
0.022163551	0.030506807
0.022277722	0.030752829
0.022363351	0.03097835
0.022477522	0.031162867
0.022591694	0.031429392
0.02274868	0.031572905
0.022877123	0.031777924
0.02304838	0.03206495
0.023134009	0.032290471
0.023262452	0.032597999
0.023362352	0.032782516
0.023519338	0.033069542
0.023704867	0.033213056
0.023819038	0.033397573
0.023947481	0.033684599
0.024061653	0.033992127
0.024204367	0.034197146
0.024304267	0.034381663
0.024504067	0.03456618
0.02463251	0.034791701
0.024746682	0.035017222
0.024818039	0.035283746
0.024903668	0.035406757
0.025003568	0.035529769
0.025160554	0.035878301
0.025360354	0.036062818
0.025445983	0.036226833
0.025574426	0.036390848
0.025674326	0.036575365
0.025902669	0.036698376
0.02601684	0.036923897
0.02611674	0.037128916
0.026316541	0.037272429
0.026487798	0.03739544
0.026630512	0.037620961
0.026787498	0.038030999
0.026930213	0.038297523
0.02710147	0.038564048
0.027258456	0.038748565
0.027372627	0.038933082
0.027558156	0.039056093
0.027672328	0.039281614
0.027772228	0.03956864
0.027857856	0.039794161
0.028100471	0.040122191
0.028243185	0.040368214
0.028371628	0.040716746
0.028500071	0.040880761
0.028599971	0.04108578
0.0286856	0.041290799
0.028771229	0.04151632
0.0288854	0.041721338
0.028956758	0.041926357
0.029156558	0.042090372
0.029327815	0.042459406
0.029541887	0.042725931
0.029713144	0.042951452
0.029798773	0.04325898
0.029912944	0.043443497
0.030055659	0.043730523
0.030127016	0.044058553
0.030312545	0.044161063
0.030455259	0.044448089
0.030597973	0.044612104
0.030712145	0.044796621
0.030812045	0.045247663
0.030911945	0.045411678
0.031040388	0.045678202
0.03115456	0.045842217
0.03125446	0.046149746
0.031425717	0.046375267
0.03155416	0.046641791
0.03165406	0.046969821
0.031725417	0.047072331
0.031811046	0.047236346
0.031925218	0.047543874
0.032025118	0.047707889
0.032167832	0.048056421
0.032239189	0.048322946
0.032324818	0.048814991
0.03243899	0.04902001
0.032553161	0.049245531
0.032653061	0.049573561
0.032781504	0.049901591
0.032881404	0.050127112
0.033024119	0.050537149
0.033124019	0.050926685
0.033223919	0.051213712
0.033295276	0.051541742
0.033423719	0.051828768
0.033509348	0.052054289
0.033623519	0.052320814
0.033709148	0.052648844
0.03382332	0.052915368
0.03392322	0.053079383
0.034051663	0.0532639
0.034165834	0.05359193
0.034280006	0.053796949
0.034351363	0.054124979
0.034465534	0.054412006
0.034579706	0.054658029
0.03472242	0.054822044
0.034836592	0.055170576
0.034922221	0.055416598
0.035050664	0.055621617
0.035150564	0.055888142
0.03530755	0.056216172
0.035393178	0.056339183
0.035521621	0.056728719
0.035635793	0.056933738
0.035764236	0.057159259
0.035835593	0.057405281
0.035935493	0.057692308
0.036092479	0.05793833
0.036178108	0.058163851
0.036292279	0.058430376
0.036377908	0.058717402
0.036520622	0.058942923
0.036649065	0.059065934
0.036720422	0.059393964
0.036806051	0.059804002
0.036905951	0.060050025
0.037005851	0.060234542
0.037077209	0.060378055
0.037205651	0.06054207
0.037277009	0.060767591
0.03739118	0.060972609
0.037505352	0.06119813
0.037605252	0.061485157
0.037733695	0.061813187
0.037847866	0.062079711
0.037919224	0.062571757
0.03807621	0.062858783
0.038161838	0.0630433
0.038261738	0.063268821
0.038390181	0.063535345
0.038589981	0.063740364
0.038661339	0.0641299
0.038746967	0.064355421
0.038832596	0.064642447
0.038932496	0.065052485
0.039032396	0.0652165
0.039146568	0.065421519
0.039246468	0.06554453
0.039417725	0.065852058
0.039503354	0.06620059
0.039588982	0.066405609
0.039674611	0.066651632
0.039774511	0.066795145
0.039845868	0.067000164
0.040002854	0.067451206
0.040102754	0.067799738
0.040188383	0.067963753
0.040316826	0.068250779
0.040416726	0.068455798
0.040530898	0.068742824
0.040616526	0.069275873
0.040702155	0.069419387
0.040787784	0.069993439
0.040901955	0.070259964
0.041016127	0.070731507
0.041130298	0.070936526
0.04124447	0.071203051
0.041372913	0.071551583
0.04144427	0.071777103
0.041572713	0.07206413
0.041672613	0.07239216
0.041758242	0.072679186
0.041886685	0.072945711
0.041986585	0.073294243
0.042072214	0.073683779
0.042157842	0.07413482
0.042257742	0.074483352
0.042371914	0.074831885
0.042486085	0.075057405
0.042571714	0.075467443
0.042671614	0.075754469
0.042771514	0.075959488
0.042957043	0.076226013
0.043142572	0.076492537
0.043256743	0.076779564
0.0433281	0.07706659
0.043442272	0.077333115
0.043542172	0.077599639
0.043613529	0.078091684
0.043727701	0.078460718
0.043827601	0.078870756
0.043941773	0.079075775
0.044041673	0.07923979
0.044127301	0.079608824
0.044241473	0.07999836
0.044341373	0.080469903
0.044427002	0.080777432
0.04451263	0.081064458
0.044626802	0.081453994
0.044740973	0.081638511
0.044940774	0.081864031
0.045026402	0.082212564
0.045112031	0.082397081
0.04529756	0.082520092
0.045383188	0.082766114
0.045554446	0.083217156
0.045654346	0.083524684
0.045768517	0.083975726
0.045868417	0.084160243
0.04599686	0.084324258
0.04609676	0.084590782
0.046268018	0.084795801
0.046382189	0.085287846
0.046539175	0.085574873
0.046624804	0.08575939
0.046724704	0.086025914
0.046810333	0.086333443
0.046938776	0.086599967
0.047110033	0.086948499
0.047195661	0.087276529
0.047352647	0.087625062
0.047452547	0.08793259
0.047595262	0.088137609
0.047709433	0.088383631
0.047780791	0.088773167
0.047866419	0.089203707
0.047966319	0.089367722
0.048094762	0.08967525
0.048194662	0.089900771
0.048394463	0.090126292
0.048522906	0.090290307
0.048608534	0.090659341
0.048708434	0.091007873
0.048808335	0.091540922
0.048922506	0.091766443
0.049022406	0.092053469
0.049136578	0.09250451
0.049250749	0.093140069
0.049379192	0.093447597
0.049493364	0.093652616
0.049621807	0.093878137
0.049707435	0.094124159
0.049807336	0.094308676
0.049878693	0.094493193
0.049978593	0.094759718
0.050121307	0.095190258
0.050206936	0.095395276
0.050321107	0.095661801
0.05044955	0.095928325
0.050549451	0.096317861
0.050620808	0.09685091
0.050720708	0.09717894
0.050806337	0.097445465
0.05093478	0.097835001
0.051063222	0.098142529
0.051191665	0.098388552
0.051305837	0.098614072
0.051377194	0.098819091
0.051519909	0.099167623
0.051619809	0.09945465
0.051691166	0.099618665
0.051776795	0.099967197
0.051890966	0.100254223
0.051990866	0.100500246
0.052119309	0.100725767
0.052319109	0.101053797
0.052447552	0.101586846
0.05251891	0.101832869
0.052604538	0.102160899
0.052704438	0.102529933
0.052790067	0.102816959
0.052947053	0.103103986
0.053061224	0.103534525
0.053175396	0.103760046
0.053246753	0.104108578
0.053418011	0.10445711
0.053503639	0.104764638
0.053603539	0.105133672
0.053717711	0.105461702
0.053846154	0.105810235
0.053974597	0.106158767
0.054088768	0.10663031
0.054260026	0.106855831
0.054388469	0.107122355
0.05450264	0.107265868
0.05460254	0.107450385
0.05470244	0.107798918
0.054773798	0.108024438
0.054845155	0.108188453
0.055016412	0.10847548
0.055102041	0.108680499
0.055187669	0.108947023
0.055273298	0.109213548
0.055344655	0.109521076
0.055473098	0.109664589
0.055558727	0.110095129
0.055715713	0.110320649
0.055801342	0.110525668
0.055915513	0.110792193
0.056015413	0.111038216
0.056115313	0.111284238
0.056229485	0.111755782
0.056315113	0.1119608
0.056443556	0.112452846
0.056514914	0.112842381
0.056643357	0.113006397
0.0567718	0.113272921
0.056914514	0.113436936
0.057014414	0.113641955
0.057114314	0.113867476
0.0572713	0.114277514
0.057414015	0.114523536
0.057513915	0.114708053
0.057628086	0.115118091
0.057699443	0.115384615
0.057813615	0.115630638
0.057927786	0.115815155
0.058056229	0.116102181
0.058213215	0.116327702
0.058298844	0.116655732
0.058427287	0.117106774
0.058498644	0.117291291
0.058598544	0.117660325
0.058712716	0.117865344
0.058826887	0.118213876
0.058912516	0.118562408
0.05905523	0.118890438
0.059126588	0.119341479
0.059297845	0.119608004
0.059426288	0.119854027
0.059511917	0.120100049
0.059626088	0.120284566
0.05974026	0.120715106
0.05984016	0.12098163
0.05994006	0.121125144
0.060011417	0.121535181
0.060111317	0.121719698
0.060211217	0.122006725
0.060311117	0.122232245
0.06043956	0.122744793
0.060525189	0.123277842
0.060667904	0.123564868
0.060753532	0.123728883
0.060867704	0.123995408
0.060981875	0.124384943
0.061138861	0.124651468
0.061238761	0.124897491
0.061310118	0.125123011
0.061410019	0.125348532
0.061495647	0.125676562
0.061595547	0.125922585
0.061681176	0.126127604
0.061766805	0.126353124
0.061852433	0.126783664
0.061952333	0.127091192
0.062066505	0.127480728
0.062137862	0.127849762
0.062252034	0.128177792
0.062323391	0.128382811
0.062437562	0.128608332
0.062637363	0.128997868
0.062765806	0.129305396
0.062951334	0.129735936
0.063022692	0.13000246
0.063122592	0.130186977
0.063251035	0.130576513
0.063336663	0.130863539
0.063422292	0.131048056
0.063550735	0.131335083
0.063650635	0.131642611
0.063721992	0.131806626
0.063878978	0.131970641
0.063978878	0.132298671
0.064078778	0.132565196
0.06419295	0.132688207
0.064321393	0.13293423
0.064449836	0.133303264
0.064635365	0.133528785
0.064706722	0.133733804
0.064792351	0.134266853
0.064863708	0.13467689
0.064963608	0.13510743
0.065092051	0.135230441
0.065220494	0.135394456
0.065306122	0.135619977
0.065434565	0.135783992
0.065563008	0.135927505
0.065648637	0.136173528
0.06577708	0.136665573
0.065848437	0.13685009
0.065962609	0.137075611
0.06607678	0.13728063
0.066219495	0.137526652
0.066305123	0.137670166
0.066433566	0.137875185
0.066519195	0.138305724
0.066604824	0.138510743
0.066733267	0.138900279
0.066833167	0.139105298
0.066947338	0.139289815
0.067090053	0.139535837
0.067247039	0.139925373
0.067432567	0.140150894
0.067503925	0.140478924
0.067589553	0.140704445
0.067717996	0.140847958
0.067817896	0.141093981
0.067932068	0.141278498
0.068017697	0.141422011
0.068203225	0.141647532
0.06834594	0.141832049
0.068417297	0.142057569
0.068517197	0.142344596
0.068702726	0.142652124
0.068831169	0.143062162
0.06894534	0.143267181
0.069088055	0.143820732
0.069173683	0.144169264
0.069287855	0.144374282
0.069402027	0.144640807
0.069516198	0.14511235
0.069658913	0.145378875
0.069773084	0.145665901
0.069915798	0.145829916
0.070015699	0.146137445
0.070115599	0.146362965
0.070215499	0.146690996
0.07032967	0.147080531
0.070443842	0.147429063
0.070572285	0.147818599
0.070657914	0.148003116
0.070743542	0.148146629
0.070843442	0.148433656
0.070929071	0.148720682
0.0710147	0.148905199
0.071200228	0.149089716
0.0713144	0.149335739
0.071457114	0.149745777
0.071542743	0.150155814
0.071714	0.150360833
0.071828172	0.150668361
0.072013701	0.151078399
0.072085058	0.151426931
0.072184958	0.151693456
0.072284858	0.151877973
0.072370487	0.152082992
0.072441844	0.152411022
0.072584558	0.152677546
0.072670187	0.15282106
0.072784358	0.153026078
0.072969887	0.153210595
0.073084059	0.153661637
0.073183959	0.153928161
0.073269588	0.154317697
0.073369488	0.154543218
0.073483659	0.154727735
0.073555016	0.155035263
0.073654917	0.155301788
0.073726274	0.155527309
0.073797631	0.155752829
0.073954617	0.155957848
0.074111603	0.156244875
0.074254317	0.156552403
0.074354217	0.156859931
0.074511203	0.157269969
0.074711003	0.157762014
0.074825175	0.157987535
0.074953618	0.158131048
0.075067789	0.158336067
0.075210504	0.15858209
0.075281861	0.158848614
0.075410304	0.159053633
0.07556729	0.159197146
0.075652919	0.159422667
0.075809904	0.15966869
0.075952619	0.159791701
0.076038247	0.160099229
0.076109605	0.160283746
0.076209505	0.160550271
0.076352219	0.160837297
0.076452119	0.16108332
0.076552019	0.161267837
0.076694734	0.161554863
0.076794634	0.161903395
0.076923077	0.16206741
0.077080063	0.162313433
0.077165691	0.162538954
0.077279863	0.162784976
0.07735122	0.162989995
0.077536749	0.16325652
0.077622378	0.163523044
0.077750821	0.163687059
0.077893535	0.163789569
0.077993435	0.163974086
0.078150421	0.164322618
0.078250321	0.164486633
0.078321678	0.164773659
0.078421578	0.164917172
0.078564293	0.165286206
0.07863565	0.165593735
0.078749822	0.16598327
0.07883545	0.166393308
0.078949622	0.166700836
0.079063793	0.166905855
0.079192236	0.167377399
0.079334951	0.167623421
0.079491937	0.16782844
0.07962038	0.168012957
0.079763094	0.168463999
0.079934351	0.168628014
0.080062794	0.168771527
0.08021978	0.168935542
0.080433852	0.169304576
0.080576566	0.169509595
0.080647924	0.169899131
0.080747824	0.170083648
0.080933352	0.170206659
0.081018981	0.170534689
0.08120451	0.170903723
0.081318681	0.171108742
0.081432853	0.171334263
0.08150421	0.17151878
0.081661196	0.171928817
0.081761096	0.172236346
0.081860996	0.172748893
0.081960896	0.17293341
0.082075068	0.173240938
0.082217782	0.173650976
0.082289139	0.173814991
0.08238904	0.174143021
0.082517483	0.17434804
0.082631654	0.174696572
0.082731554	0.174983598
0.082817183	0.175270625
0.082902811	0.175557651
0.083031254	0.175824176
0.083173969	0.1760907
0.083273869	0.176377727
0.083373769	0.176664753
0.083516484	0.176828768
0.083644927	0.177115795
0.083730555	0.177423323
0.08387327	0.177710349
0.083944627	0.17803838
0.084130156	0.178181893
0.084230056	0.178304904
0.084315684	0.178530425
0.084444127	0.178899459
0.08457257	0.179145481
0.084758099	0.179432508
0.084900813	0.179760538
0.085029256	0.179965557
0.085171971	0.180478104
0.0852576	0.180601115
0.085386043	0.180888142
0.085514486	0.181072659
0.085671471	0.181277678
0.085785643	0.181400689
0.085928357	0.181728719
0.086071072	0.182015745
0.086170972	0.182118255
0.086256601	0.182446285
0.086370772	0.182569296
0.086470672	0.182897327
0.086613387	0.183122847
0.08674183	0.18336887
0.086827458	0.183614893
0.08694163	0.183942923
0.087027258	0.184106938
0.087127159	0.184434968
0.087255602	0.184701493
0.08734123	0.184865508
0.08744113	0.185029523
0.08754103	0.18521404
0.087655202	0.185501066
0.087726559	0.185726587
0.087797916	0.185993111
0.087969174	0.186177628
0.088083345	0.186546662
0.088211788	0.1869567
0.08832596	0.187243726
0.088497217	0.18738724
0.088639931	0.187551255
0.08872556	0.187899787
0.088868275	0.188125308
0.089096618	0.188391832
0.089296418	0.18869936
0.089424861	0.188842874
0.08951049	0.188986387
0.089638932	0.189150402
0.089738833	0.189334919
0.089853004	0.189580941
0.089981447	0.189806462
0.090052804	0.190052485
0.090152704	0.190257504
0.090295419	0.190483024
0.090438133	0.190626538
0.090509491	0.190790553
0.090680748	0.19120059
0.090837734	0.191405609
0.090951905	0.191672134
0.091151705	0.19195916
0.091322963	0.192225685
0.091437134	0.192594719
0.091508492	0.192738232
0.091636934	0.193004756
0.091722563	0.193250779
0.091822463	0.193517304
0.092007992	0.193681319
0.092093621	0.193886338
0.092179249	0.194337379
0.092307692	0.194521896
0.092393321	0.194788421
0.092536035	0.195013941
0.092621664	0.195464983
0.092721564	0.195793013
0.092921364	0.196141545
0.093035536	0.196346564
0.093135436	0.196551583
0.093249608	0.196695096
0.093335236	0.196879613
0.093435136	0.197146137
0.093535036	0.197433164
0.093620665	0.197576677
0.093777651	0.197740692
0.09386328	0.197904707
0.094005994	0.198191734
0.094120166	0.198396753
0.094220066	0.198622273
0.094348509	0.198888798
0.094534037	0.199216828
0.094619666	0.199462851
0.094748109	0.199688371
0.094862281	0.199934394
0.094962181	0.200139413
0.095104895	0.200446941
0.095204795	0.200610956
0.095304695	0.200938986
0.095390324	0.201144005
0.095561581	0.20141053
0.095661481	0.201574545
0.09584701	0.201861571
0.09594691	0.202025586
0.096061082	0.202292111
0.096132439	0.202517632
0.096317968	0.202763654
0.096489225	0.202968673
0.096574854	0.2032557
0.096703297	0.203440216
0.096803197	0.203563228
0.096903097	0.203788749
0.096988726	0.203932262
0.097088626	0.204178284
0.097188526	0.204465311
0.097316969	0.204629326
0.097459683	0.204793341
0.09753104	0.205059866
0.09763094	0.205449401
0.097787926	0.205633918
0.097859284	0.205941447
0.097987727	0.206146465
0.098130441	0.206330982
0.098273155	0.206679515
0.098401598	0.206987043
0.098530041	0.207315073
0.098658484	0.20749959
0.09881547	0.20782762
0.099029542	0.207991635
0.099129442	0.208237658
0.099314971	0.208360669
0.099514771	0.208524684
0.099643214	0.208688699
0.099828743	0.208934722
0.099971457	0.209160243
0.100085629	0.209385763
0.1001998	0.209795801
0.1003996	0.210062326
0.100513772	0.210226341
0.100642215	0.210492865
0.100756386	0.210800394
0.100941915	0.211107922
0.101070358	0.211374446
0.101213073	0.211722979
0.101298701	0.212092012
0.101398601	0.212235526
0.101555587	0.212420043
0.101641216	0.21260456
0.101769659	0.212973594
0.101869559	0.213322126
0.101969459	0.213527144
0.102154988	0.213793669
0.102326245	0.214039692
0.102454688	0.214183205
0.102526045	0.214429227
0.102654488	0.214593243
0.10276866	0.214798261
0.102911374	0.215064786
0.103011274	0.215495326
0.103125446	0.215720846
0.103339518	0.215966869
0.103482232	0.216212892
0.103610675	0.21641791
0.103739118	0.216704937
0.103839018	0.217053469
0.103967461	0.21727899
0.104224347	0.217463507
0.104381333	0.217689027
0.104495504	0.217976054
0.104623947	0.218222076
0.10475239	0.218406593
0.104880833	0.218529605
0.105023548	0.21869362
0.105137719	0.218939642
0.105266162	0.219165163
0.105465963	0.219431688
0.105608677	0.219616205
0.105722849	0.219800722
0.105865563	0.220026242
0.105965463	0.220272265
0.10603682	0.220477284
0.106150992	0.220600295
0.106336521	0.220825816
0.106436421	0.220948827
0.106621949	0.221174348
0.10672185	0.221358865
0.10682175	0.221563884
0.107050093	0.221768903
0.107149993	0.222035427
0.107335522	0.222199442
0.107449693	0.222547974
0.107549593	0.222773495
0.107663765	0.222999016
0.107820751	0.223204035
0.107963465	0.223409054
0.108091908	0.223573069
0.108220351	0.223737084
0.108334523	0.224085616
0.108548594	0.224208627
0.108691309	0.224434148
0.108819752	0.224659669
0.108948195	0.224803182
0.109062366	0.225028703
0.109176538	0.225233722
0.109262166	0.225459242
0.109347795	0.225787272
0.109461967	0.226094801
0.109561867	0.226238314
0.10969031	0.226381827
0.109761667	0.226545842
0.109847296	0.226812367
0.110018553	0.227181401
0.110104182	0.22728391
0.11028971	0.227406921
0.110403882	0.22761194
0.110632225	0.227816959
0.110803482	0.227980974
0.110960468	0.228144989
0.111188811	0.22837051
0.111302983	0.228575529
0.111431426	0.228760046
0.111559869	0.228985567
0.11167404	0.229252091
0.111759669	0.229477612
0.111888112	0.229600623
0.112030826	0.229805642
0.112102184	0.229949155
0.112216355	0.230174676
0.11245897	0.230420699
0.112544598	0.23054371
0.11265877	0.230707725
0.112730127	0.230851238
0.112844299	0.231097261
0.11295847	0.23130228
0.113129727	0.231589306
0.113272442	0.231732819
0.113443699	0.231999344
0.113543599	0.232265868
0.113686314	0.232409382
0.113871842	0.232634902
0.113986014	0.232839921
0.114114457	0.23314745
0.114228629	0.233352468
0.114357071	0.233516484
0.114499786	0.233844514
0.114585415	0.234070034
0.114770943	0.234275053
0.114870843	0.234418567
0.115084915	0.234644087
0.115270444	0.234808102
0.115384615	0.234992619
0.115513058	0.235115631
0.115641501	0.235300148
0.11582703	0.235566672
0.115984016	0.235771691
0.116112459	0.235915204
0.116226631	0.236222732
0.116312259	0.236509759
0.116526331	0.236776283
0.116611959	0.237104314
0.116783217	0.237268329
0.116868845	0.237473348
0.116983017	0.23771937
0.117140003	0.237862883
0.117368346	0.238211415
0.117482517	0.238416434
0.117596689	0.238703461
0.117710861	0.238887978
0.117839304	0.239257012
0.117939204	0.239462031
0.118139004	0.239646547
0.118224633	0.239851566
0.118353075	0.240118091
0.118424433	0.240282106
0.118624233	0.240446121
0.11879549	0.240733147
0.118923933	0.240876661
0.119052376	0.24097917
0.119152276	0.241204691
0.119237905	0.241471215
0.119352076	0.241614729
0.119494791	0.241922257
0.119651777	0.242086272
0.119765948	0.242311793
0.119908663	0.242598819
0.120008563	0.242844842
0.120122734	0.242988355
0.120265449	0.243275381
0.120422435	0.243500902
0.120607963	0.243726423
0.120793492	0.243951944
0.120921935	0.244156962
0.121107464	0.244382483
0.121221636	0.244525996
0.121335807	0.24466951
0.121507064	0.244936034
0.121621236	0.245223061
0.121721136	0.245510087
0.121835308	0.245694604
0.122049379	0.245817615
0.122149279	0.246043136
0.122220637	0.246391668
0.122391894	0.246596687
0.122491794	0.246822208
0.122620237	0.247027227
0.122820037	0.247211743
0.122934209	0.247560276
0.123019837	0.247724291
0.123119737	0.247908808
0.123262452	0.24815483
0.123419438	0.248400853
0.123562152	0.248544366
0.123647781	0.248790389
0.123733409	0.248974906
0.123861852	0.249220928
0.123990295	0.249446449
0.124061653	0.249692472
0.12423291	0.249979498
0.124418439	0.250266525
0.124646782	0.250471543
0.124818039	0.25065606
0.124917939	0.250861079
0.125060654	0.251066098
0.125146282	0.251373626
0.125288997	0.251681155
0.12541744	0.251927177
0.125488797	0.252091192
0.125574426	0.252357717
0.125674326	0.252480728
0.125759954	0.252808758
0.125874126	0.253013777
0.125959755	0.253177792
0.126073926	0.253362309
0.126259455	0.25358783
0.126502069	0.253772347
0.126659055	0.254079875
0.126844584	0.25424389
0.126944484	0.254428407
0.127087199	0.254633426
0.127344084	0.254899951
0.12750107	0.255084468
0.12760097	0.255391996
0.127715142	0.255535509
0.127872128	0.255802034
0.127957757	0.256007053
0.1280862	0.256294079
0.128243185	0.256560604
0.128400171	0.256765622
0.128528614	0.257134656
0.128657057	0.257339675
0.1287855	0.257565196
0.128942486	0.257811219
0.129042386	0.257975234
0.129128015	0.258098245
0.129342086	0.258282762
0.129456258	0.258467279
0.129598972	0.258754305
0.129855858	0.259000328
0.129998573	0.259164343
0.130084202	0.259389864
0.130155559	0.259533377
0.130312545	0.259820403
0.13046953	0.260066426
0.130612245	0.260291947
0.130726416	0.260517468
0.130854859	0.260742988
0.130940488	0.261112022
0.131083203	0.261399049
0.131225917	0.261563064
0.131397174	0.261665573
0.131525617	0.261932098
0.131725417	0.262096113
0.131839589	0.262321634
0.131996575	0.262485649
0.132067932	0.262629162
0.132167832	0.262875185
0.132324818	0.263080203
0.132467532	0.263387732
0.132610247	0.263900279
0.132795776	0.264187305
0.132909947	0.264330818
0.133095476	0.264556339
0.133266733	0.264761358
0.133409448	0.264925373
0.133537891	0.265089388
0.133680605	0.2652124
0.133866134	0.265376415
0.134080206	0.265663441
0.134265734	0.265888962
0.134508349	0.266216992
0.134608249	0.266340003
0.13472242	0.266504018
0.134865135	0.266688535
0.135036392	0.266873052
0.135164835	0.266996064
0.135279007	0.26728309
0.135378907	0.267406101
0.135521621	0.26771363
0.135621521	0.267836641
0.135778507	0.268021158
0.135949765	0.268431196
0.13610675	0.268636215
0.136278008	0.268861735
0.136406451	0.268984747
0.136506351	0.269210267
0.136634794	0.269435788
0.136820323	0.269620305
0.137005851	0.269743316
0.137205651	0.269927833
0.13739118	0.270132852
0.137519623	0.270440381
0.137676609	0.270768411
0.137762238	0.271014433
0.137904952	0.271342464
0.138033395	0.27152698
0.138247467	0.271731999
0.138418724	0.271834509
0.13857571	0.272019026
0.138732696	0.272244546
0.138932496	0.272470067
0.139060939	0.272634082
0.139160839	0.272900607
0.139246468	0.273290143
0.139417725	0.273495162
0.139531897	0.27370018
0.139617525	0.273905199
0.139731697	0.274171724
0.139917226	0.274417746
0.140088483	0.274520256
0.140245469	0.274704773
0.14035964	0.274950795
0.140445269	0.275114811
0.140559441	0.275340331
0.140673612	0.275483845
0.140759241	0.275729867
0.140901955	0.276037395
0.141001855	0.276242414
0.141130298	0.276590946
0.141230198	0.276918977
0.141372913	0.277144497
0.141458541	0.277370018
0.141586984	0.277534033
0.141686885	0.277780056
0.141786785	0.277985075
0.141972313	0.278231097
0.142086485	0.27837461
0.142214928	0.278497622
0.142329099	0.278846154
0.142429	0.279010169
0.142571714	0.279338199
0.142814329	0.279502214
0.142971314	0.279727735
0.143056943	0.279932754
0.143256743	0.280158275
0.143399458	0.280281286
0.143527901	0.280404297
0.143699158	0.280588814
0.143770515	0.280711825
0.143870415	0.281019354
0.144041673	0.281203871
0.144141573	0.28130638
0.144241473	0.281572905
0.14441273	0.281921437
0.14451263	0.282126456
0.144626802	0.282372478
0.144698159	0.282556995
0.144855145	0.282741512
0.144955045	0.282864524
0.145083488	0.283131048
0.145183388	0.283418074
0.145283288	0.283623093
0.145383188	0.283951124
0.145483088	0.284197146
0.14559726	0.284299656
0.145739974	0.284443169
0.145854146	0.284689191
0.14599686	0.284914712
0.146153846	0.285181237
0.146253746	0.285365754
0.146482089	0.285529769
0.146624804	0.285816795
0.146738975	0.28598081
0.146895961	0.286124323
0.147010133	0.286329342
0.147095761	0.286595867
0.147224204	0.286841889
0.147324104	0.287046908
0.147466819	0.28739544
0.14758099	0.287538954
0.147780791	0.28782598
0.147952048	0.288133508
0.148066219	0.288379531
0.148223205	0.288625554
0.148351648	0.28891258
0.148508634	0.289117599
0.148651349	0.289425127
0.148794063	0.289630146
0.148951049	0.290040184
0.149136578	0.290204199
0.149293564	0.290409218
0.149436278	0.290573233
0.149636078	0.290778252
0.149735978	0.290962769
0.149807336	0.291126784
0.14995005	0.291352304
0.150064221	0.291557323
0.150192664	0.291721338
0.15034965	0.29184435
0.150421008	0.292110874
0.150535179	0.292254387
0.150749251	0.292459406
0.150906237	0.292725931
0.151063222	0.293012957
0.151205937	0.293176972
0.15133438	0.293361489
0.151477094	0.293525504
0.151619809	0.293792029
0.151705437	0.29401755
0.15183388	0.294181565
0.151919509	0.294468591
0.152076495	0.294632606
0.152190666	0.294776119
0.152347652	0.294940134
0.15241901	0.295165655
0.152547453	0.295534689
0.15271871	0.295801214
0.152889967	0.296006233
0.153075496	0.296272757
0.153261025	0.296498278
0.153375196	0.296662293
0.153560725	0.296908316
0.153760525	0.297051829
0.153846154	0.29727735
0.153917511	0.29750287
0.154117311	0.297810399
0.154288569	0.297953912
0.154459826	0.298097425
0.154631083	0.298240938
0.154773798	0.298445957
0.154873698	0.298609972
0.155044955	0.298814991
0.155144855	0.299061014
0.155344655	0.299204527
0.155444555	0.299512055
0.15558727	0.299635066
0.155744256	0.299860587
0.155872699	0.300086108
0.15608677	0.300270625
0.156243756	0.300496146
0.156386471	0.300680663
0.156472099	0.300967689
0.156614814	0.301152206
0.156757528	0.301316221
0.156914514	0.301500738
0.1570715	0.301685255
0.157199943	0.302033787
0.157299843	0.3021773
0.157399743	0.302382319
0.157499643	0.302566836
0.157613815	0.302669346
0.157770801	0.302894866
0.157870701	0.303079383
0.157984872	0.303284402
0.158084772	0.303448417
0.158284573	0.303899459
0.158398744	0.304186485
0.158484373	0.30445301
0.158669902	0.304596523
0.158769802	0.304801542
0.15895533	0.304965557
0.159197945	0.305293587
0.159326388	0.305519108
0.159497645	0.305724127
0.159611817	0.305929145
0.159725988	0.306175168
0.159825888	0.306339183
0.16003996	0.306585206
0.160196946	0.30685173
0.160382475	0.307015745
0.160510918	0.307343776
0.160610818	0.30771281
0.160753532	0.308081844
0.160867704	0.308348368
0.160981875	0.308491881
0.161110318	0.308676398
0.161181675	0.308901919
0.161295847	0.309147942
0.161452833	0.309373462
0.161552733	0.309598983
0.161695447	0.309824504
0.161838162	0.309968017
0.161938062	0.310132032
0.162080776	0.310460062
0.162223491	0.310624077
0.162423291	0.310849598
0.162537463	0.311116123
0.162665906	0.311403149
0.162780077	0.31152616
0.162922791	0.311690175
0.163022692	0.311936198
0.163193949	0.312223225
0.16330812	0.312428243
0.163379478	0.31261276
0.163479378	0.312817779
0.163579278	0.313084304
0.163679178	0.313350828
0.163779078	0.313617353
0.163921792	0.313904379
0.164035964	0.3141299
0.164164407	0.314293915
0.164321393	0.314498934
0.164449836	0.314683451
0.164549736	0.314867968
0.164835165	0.315052485
0.164949336	0.315278006
0.165063508	0.315606036
0.165177679	0.315790553
0.165291851	0.316016073
0.165420294	0.316180089
0.165505923	0.316446613
0.165648637	0.316569624
0.165791352	0.316754141
0.165991152	0.316979662
0.166133866	0.317205183
0.166205223	0.317471707
0.166376481	0.317574217
0.166504924	0.317779236
0.16666191	0.318025258
0.166818895	0.318250779
0.16696161	0.318394292
0.167090053	0.318701821
0.167189953	0.318947843
0.167289853	0.319316877
0.167375482	0.319542398
0.167503925	0.319747417
0.167646639	0.319972938
0.167803625	0.320157454
0.167960611	0.320382975
0.168103325	0.320608496
0.16824604	0.320793013
0.16834594	0.320957028
0.168502926	0.321182549
0.16864564	0.321326062
0.168774083	0.321531081
0.168873983	0.321756602
0.169030969	0.321920617
0.169273584	0.322084632
0.169402027	0.322228145
0.16953047	0.32239216
0.169658913	0.322699688
0.169773084	0.322966213
0.169872984	0.323191734
0.17012987	0.323314745
0.17022977	0.323499262
0.170386756	0.323642775
0.170529471	0.323950303
0.170714999	0.32413482
0.170814899	0.324257832
0.170943342	0.324483352
0.171100328	0.324729375
0.171257314	0.324913892
0.1713144	0.325241922
0.171400029	0.325426439
0.171485657	0.32565196
0.171585557	0.325877481
0.171671186	0.3260825
0.171799629	0.326226013
0.172042243	0.326472035
0.172156415	0.326779564
0.172341944	0.326902575
0.172470387	0.327148598
0.172570287	0.327353617
0.172670187	0.327558635
0.17279863	0.327763654
0.172955616	0.327886666
0.17309833	0.328214696
0.173255316	0.328378711
0.173383759	0.328604232
0.173526474	0.328870756
0.173740545	0.329096277
0.17388326	0.329198786
0.173997431	0.329383303
0.174211503	0.329690832
0.174425574	0.329957356
0.174568289	0.330285386
0.174725275	0.330510907
0.174853718	0.330613416
0.174953618	0.330777432
0.175124875	0.33098245
0.175253318	0.33108496
0.175410304	0.33141299
0.175524476	0.331638511
0.175681461	0.33174102
0.175881262	0.331905035
0.176009705	0.332048548
0.176109605	0.332212564
0.176238048	0.332397081
0.176366491	0.332581598
0.176494934	0.332745613
0.176637648	0.332909628
0.17675182	0.333073643
0.176865991	0.333217156
0.177008706	0.333360669
0.177122877	0.333524684
0.177279863	0.333668197
0.177394035	0.333811711
0.177493935	0.33401673
0.177636649	0.334139741
0.177793635	0.334303756
0.177864992	0.334426767
0.177993435	0.334611284
0.178064792	0.334836805
0.178207507	0.33500082
0.17833595	0.335144333
0.17853575	0.335267345
0.178649922	0.335451862
0.178849722	0.33565688
0.178963893	0.335841397
0.179106608	0.336128424
0.179206508	0.336497458
0.179349222	0.336763982
0.179491937	0.336907495
0.179577565	0.337071511
0.179706008	0.337276529
0.179848723	0.337420043
0.179962894	0.337686567
0.180077066	0.338014597
0.180191237	0.338199114
0.180276866	0.338445137
0.180376766	0.338629654
0.180462395	0.338834673
0.180605109	0.339142201
0.180719281	0.339388224
0.180876267	0.339572741
0.181033252	0.339880269
0.181118881	0.340023782
0.181261596	0.340208299
0.181447124	0.340392816
0.181532753	0.340536329
0.181732553	0.34076185
0.181846725	0.340946367
0.181960896	0.341294899
0.182089339	0.341581926
0.182260597	0.341786944
0.182403311	0.341950959
0.182531754	0.34217648
0.18268874	0.342360997
0.182817183	0.34260702
0.182917083	0.342832541
0.183074069	0.343058061
0.183202512	0.343222076
0.18328814	0.34336559
0.183559298	0.343529605
0.183630655	0.34369362
0.183716284	0.343898639
0.183858998	0.344062654
0.184015984	0.344185665
0.184158698	0.344411186
0.184344227	0.344554699
0.184444127	0.344718714
0.184529756	0.344944235
0.184686742	0.34510825
0.184943628	0.345395276
0.185043528	0.34553879
0.185186242	0.345743808
0.185271871	0.34586682
0.185485943	0.346030835
0.1855573	0.34619485
0.185671471	0.346358865
0.185785643	0.346543382
0.185914086	0.346748401
0.186028257	0.347035427
0.186185243	0.347158439
0.186370772	0.347445465
0.186470672	0.347670986
0.186584844	0.347773495
0.186784644	0.348060522
0.186955901	0.348327046
0.18704153	0.348573069
0.187169973	0.348839593
0.187298416	0.34902411
0.187455402	0.349249631
0.18764093	0.349516155
0.187755102	0.349659669
0.187883545	0.349803182
0.187983445	0.349987699
0.188168974	0.35021322
0.188283145	0.350336231
0.18842586	0.350500246
0.188611389	0.350664261
0.188796917	0.350910284
0.188939632	0.351279318
0.189082346	0.351422831
0.189210789	0.351586846
0.189367775	0.351709857
0.189539032	0.351873872
0.189738833	0.352140397
0.189853004	0.35238642
0.189967176	0.352529933
0.19010989	0.352796457
0.190238333	0.352919469
0.190338233	0.353124487
0.190452405	0.353226997
0.190595119	0.353555027
0.190680748	0.353842053
0.190823462	0.353965065
0.190937634	0.35412908
0.191066077	0.354354601
0.19119452	0.354559619
0.191351506	0.354805642
0.191508492	0.355010661
0.191636934	0.35521568
0.191779649	0.355318189
0.191922363	0.355502706
0.192065078	0.355748729
0.192250607	0.35587174
0.19237905	0.356097261
0.192536035	0.356343284
0.192664478	0.356589306
0.19277865	0.356773823
0.192992722	0.356999344
0.193221065	0.357183861
0.193349508	0.357347876
0.193449408	0.357511891
0.193577851	0.357839921
0.193706294	0.358024438
0.193849008	0.358229457
0.193977451	0.35837297
0.194148708	0.358598491
0.19426288	0.358783008
0.194405594	0.358947023
0.194534037	0.359049533
0.194748109	0.359193046
0.194919366	0.359336559
0.195076352	0.35945957
0.195261881	0.359623585
0.195361781	0.359849106
0.195518767	0.360156634
0.195632938	0.360279646
0.195718567	0.360566672
0.195975453	0.360710185
0.196089625	0.36097671
0.196246611	0.361140725
0.196517768	0.361468755
0.196674754	0.361550763
0.196774654	0.361714778
0.196860283	0.361919797
0.197017268	0.362124815
0.197174254	0.362411842
0.197274154	0.362555355
0.197416869	0.362739872
0.19753104	0.362924389
0.197645212	0.36314991
0.197773655	0.363395932
0.197902098	0.363641955
0.198030541	0.363826472
0.198158984	0.363990487
0.198301698	0.364175004
0.198487227	0.364318517
0.198644213	0.364585042
0.198772656	0.364728555
0.198943913	0.364872068
0.199043813	0.365036083
0.199172256	0.365241102
0.199314971	0.365364113
0.199486228	0.365610136
0.199586128	0.365774151
0.199671757	0.365938166
0.199814471	0.366122683
0.199957186	0.366245695
0.200114172	0.366491717
0.2001998	0.366655732
0.200371058	0.366819747
0.200528043	0.367086272
0.200670758	0.367414302
0.200899101	0.367701329
0.201013272	0.367906347
0.20118453	0.368070362
0.20128443	0.368275381
0.201469959	0.368439396
0.201555587	0.368685419
0.201655487	0.36891094
0.20178393	0.369033951
0.201898102	0.36923897
0.202140716	0.369382483
0.202240617	0.369567
0.202340517	0.369833525
0.202483231	0.370059045
0.202611674	0.370223061
0.202825746	0.370428079
0.20296846	0.370674102
0.203239618	0.370961128
0.203425146	0.371166147
0.203610675	0.371330162
0.203753389	0.371535181
0.20395319	0.371637691
0.204067361	0.371822208
0.204210076	0.372109234
0.20445269	0.372293751
0.204623947	0.372519272
0.204838019	0.372642283
0.205023548	0.372744793
0.205166262	0.372990815
0.205323248	0.373195834
0.20543742	0.373380351
0.205651491	0.373564868
0.205808477	0.373749385
0.206065363	0.374056913
0.20613672	0.374261932
0.206307978	0.374384943
0.206464964	0.37456946
0.206550592	0.374753977
0.206750392	0.374938494
0.206893107	0.375102509
0.20702155	0.375225521
0.20712145	0.375512547
0.207335522	0.375717566
0.207506779	0.375861079
0.207678036	0.375984091
0.207777936	0.376127604
0.207892108	0.376353124
0.208063365	0.376619649
0.208234623	0.376722158
0.208363066	0.377070691
0.208477237	0.377234706
0.208691309	0.377337215
0.20890538	0.37750123
0.209090909	0.377767755
0.209262166	0.377870264
0.209333524	0.378095785
0.209504781	0.378423815
0.209633224	0.37858783
0.209775938	0.378813351
0.209932924	0.379038872
0.21008991	0.379141381
0.210246896	0.379284894
0.210361068	0.379571921
0.210532325	0.379797441
0.210732125	0.380084468
0.210889111	0.380227981
0.211103183	0.380350992
0.211217354	0.380576513
0.211388611	0.380904543
0.211545597	0.381048056
0.21167404	0.381253075
0.21187384	0.381458094
0.211988012	0.381560604
0.212116455	0.381704117
0.212273441	0.38184763
0.212416155	0.382073151
0.212544598	0.382257668
0.212644498	0.382401181
0.212730127	0.382565196
0.212872841	0.382790717
0.212944199	0.383036739
0.213115456	0.383159751
0.213186813	0.383323766
0.213429428	0.383508283
0.213672042	0.383754305
0.213857571	0.383979826
0.213986014	0.384143841
0.214143	0.38434886
0.214299986	0.384512875
0.214399886	0.384656388
0.214528329	0.384902411
0.214685315	0.385066426
0.214828029	0.385332951
0.215084915	0.385578973
0.215199087	0.38576349
0.215370344	0.385886502
0.215470244	0.386071019
0.215570144	0.386337543
0.215655773	0.386501558
0.21582703	0.386645071
0.216041102	0.3869526
0.216169545	0.387157619
0.216255173	0.387342135
0.216440702	0.387526652
0.216640502	0.387690668
0.216797488	0.387875185
0.216883117	0.3880392
0.216954474	0.388162211
0.217068646	0.388469739
0.21721136	0.388777268
0.217368346	0.388920781
0.217496789	0.3891258
0.217682318	0.389392324
0.217953475	0.389556339
0.21819609	0.389699852
0.218353075	0.389904871
0.218452976	0.390048384
0.218567147	0.3902124
0.218766947	0.390396917
0.21889539	0.390601935
0.219138005	0.390745449
0.219323534	0.39086846
0.219480519	0.390970969
0.219637505	0.391175988
0.219837306	0.391360505
0.220122734	0.391545022
0.220208363	0.391668033
0.220365349	0.391811547
0.220622235	0.391914056
0.220722135	0.392078071
0.220850578	0.392242086
0.22106465	0.392406101
0.221193093	0.392652124
0.221421436	0.392795637
0.22156415	0.393000656
0.221735407	0.393246679
0.22186385	0.393451698
0.221920936	0.393615713
0.222106465	0.393779728
0.222249179	0.393882237
0.222420437	0.39412826
0.222605965	0.394394784
0.22284858	0.394517796
0.223034109	0.394681811
0.223176823	0.394907331
0.223333809	0.395071347
0.223490795	0.395194358
0.223662052	0.395358373
0.223876124	0.395481384
0.224047381	0.395686403
0.224247181	0.39597343
0.224404167	0.396116943
0.224546882	0.396280958
0.224746682	0.396465475
0.224875125	0.396690996
0.225074925	0.39695752
0.225203368	0.39706003
0.225374625	0.397265048
0.225602968	0.397490569
0.225702869	0.397634082
0.225859854	0.397757094
0.226059655	0.39804412
0.226131012	0.398228637
0.226345083	0.398392652
0.226459255	0.398597671
0.22670187	0.398761686
0.226844584	0.399007709
0.227030113	0.399192226
0.227244184	0.399356241
0.227386899	0.399540758
0.227572428	0.399684271
0.227658056	0.399950795
0.227757956	0.400237822
0.227872128	0.400422339
0.228057657	0.40064786
0.228171828	0.400811875
0.228271728	0.401098901
0.228428714	0.401365426
0.228628514	0.401611448
0.228756957	0.401775463
0.228871129	0.402103494
0.229056658	0.402267509
0.229185101	0.402493029
0.229299272	0.402698048
0.229413444	0.402882565
0.229513344	0.403108086
0.229727415	0.403231097
0.229884401	0.403415614
0.229998573	0.403579629
0.230155559	0.40380515
0.230284002	0.403928161
0.230483802	0.40413318
0.230583702	0.404256192
0.230769231	0.40446121
0.230869131	0.404604724
0.231026117	0.404748237
0.231211645	0.40489175
0.231325817	0.405076267
0.23145426	0.405301788
0.231525617	0.405527309
0.231639789	0.405670822
0.231939489	0.405793833
0.232039389	0.405998852
0.232182104	0.406142365
0.232310547	0.406326882
0.232524618	0.406470395
0.232667333	0.406695916
0.232824319	0.406962441
0.232952762	0.407085452
0.233081205	0.407249467
0.233352362	0.407433984
0.233452262	0.407597999
0.233523619	0.40772101
0.233766234	0.407967033
0.233866134	0.40815155
0.233994577	0.408459078
0.234180106	0.408684599
0.23432282	0.408951124
0.23442272	0.409053633
0.234636792	0.409258652
0.23472242	0.409484173
0.234922221	0.409648188
0.235050664	0.409873708
0.235221921	0.410017222
0.235336092	0.410304248
0.235493078	0.410427259
0.235721421	0.410591274
0.235935493	0.410796293
0.236049665	0.411001312
0.236249465	0.411165327
0.236492079	0.411329342
0.236606251	0.411534361
0.236748965	0.411698376
0.236877408	0.411964901
0.237020123	0.412087912
0.237162837	0.412272429
0.237305552	0.412559455
0.237519623	0.412702969
0.237619523	0.412887486
0.237819324	0.413072003
0.237962038	0.41325652
0.23807621	0.413379531
0.238261738	0.413564048
0.238404453	0.413728063
0.23847581	0.413892078
0.238689882	0.414015089
0.238846867	0.414261112
0.239075211	0.414609644
0.239260739	0.414917172
0.239389182	0.415101689
0.239617525	0.415265704
0.239731697	0.415614237
0.239917226	0.415819255
0.240088483	0.416024274
0.240216926	0.416229293
0.24035964	0.416393308
0.240445269	0.416557323
0.240602255	0.41674184
0.240687884	0.416926357
0.240887684	0.417090372
0.24114457	0.417213384
0.241372913	0.417520912
0.241529899	0.417705429
0.241658342	0.417910448
0.241872413	0.418176972
0.242015128	0.418402493
0.242243471	0.41858701
0.242386185	0.418792029
0.242585985	0.418997048
0.2427287	0.419202067
0.242914229	0.419427587
0.243085486	0.419591602
0.243242472	0.419776119
0.243356643	0.42010415
0.243470815	0.420288667
0.243613529	0.420575693
0.243870415	0.420862719
0.244027401	0.421047236
0.244241473	0.421313761
0.244384187	0.421457274
0.24471243	0.421580285
0.244897959	0.421764802
0.244983588	0.421908316
0.245154845	0.422051829
0.245311831	0.422154338
0.245483088	0.422482368
0.245711431	0.422646383
0.245925503	0.422789897
0.24599686	0.422892406
0.24609676	0.423035919
0.246339375	0.423220436
0.246453546	0.423384451
0.246553447	0.42358947
0.246738975	0.423753485
0.246867418	0.423999508
0.246967318	0.424430048
0.247238476	0.424655568
0.247352647	0.424901591
0.247523905	0.425086108
0.247695162	0.425291127
0.247866419	0.425496146
0.247994862	0.425721666
0.248294563	0.425926685
0.248494363	0.426049697
0.248622806	0.426254715
0.248751249	0.426582746
0.248893963	0.426808266
0.249036678	0.426931278
0.249236478	0.427136297
0.249407735	0.427300312
0.249521907	0.427423323
0.24975025	0.427648844
0.249864421	0.427771855
0.250107036	0.428017878
0.250306836	0.428202395
0.25044955	0.428489421
0.250592265	0.428632934
0.250906237	0.428817451
0.251091765	0.428960964
0.25123448	0.429104478
0.251348651	0.429329998
0.251519909	0.429494013
0.251648352	0.429617025
0.251776795	0.429863047
0.251848152	0.430006561
0.252062223	0.430150074
0.252247752	0.430334591
0.25241901	0.430683123
0.252647353	0.430990651
0.25281861	0.431134164
0.252989867	0.431318681
0.253161125	0.4315237
0.253332382	0.431667213
0.253460825	0.431831228
0.253589268	0.432118255
0.253774797	0.432425783
0.253917511	0.432548794
0.254231483	0.432671806
0.254359926	0.43293833
0.254545455	0.433122847
0.254673898	0.433307364
0.254930784	0.433532885
0.255087769	0.433676398
0.255358927	0.433881417
0.255444555	0.434086436
0.255530184	0.434209447
0.255644356	0.434373462
0.255829884	0.434639987
0.256072499	0.434762998
0.256272299	0.434927013
0.256400742	0.435091028
0.256614814	0.435234542
0.256700442	0.435357553
0.2568717	0.43554207
0.257014414	0.435685583
0.257199943	0.4358701
0.257499643	0.435993111
0.257585272	0.436321142
0.257727986	0.43652616
0.257899244	0.436772183
0.257999144	0.437038708
0.258213215	0.437223225
0.258413016	0.437428243
0.258584273	0.437653764
0.25865563	0.437797277
0.258841159	0.438002296
0.25895533	0.438125308
0.25905523	0.438412334
0.259240759	0.438596851
0.259340659	0.438822372
0.259554731	0.439047892
0.259697445	0.439191406
0.259783074	0.439375923
0.259954331	0.439642447
0.260154132	0.439765458
0.260353932	0.43988847
0.260496646	0.440093489
0.260582275	0.440401017
0.260682175	0.440667541
0.260853432	0.440852058
0.260981875	0.441118583
0.261153133	0.4413031
0.261395747	0.441446613
0.261538462	0.441651632
0.261681176	0.441918156
0.261795348	0.442246187
0.261952333	0.442471707
0.262080776	0.442615221
0.262209219	0.442779236
0.262423291	0.443004756
0.262537463	0.443209775
0.262651634	0.443394292
0.262851434	0.443701821
0.263022692	0.443865836
0.263165406	0.444091356
0.263279578	0.444214368
0.263465106	0.444419387
0.263636364	0.444624405
0.263721992	0.444747417
0.263836164	0.444993439
0.264021693	0.445136953
0.264150136	0.445280466
0.264278579	0.445403477
0.26439275	0.445628998
0.264678179	0.445731507
0.264906522	0.445916024
0.265034965	0.446121043
0.265234765	0.446326062
0.265391751	0.446551583
0.265534466	0.4467361
0.265691451	0.446920617
0.265862709	0.447105134
0.265991152	0.447310153
0.26607678	0.447535673
0.266233766	0.447679186
0.266333666	0.447843202
0.266490652	0.447986715
0.26666191	0.448232737
0.266833167	0.448437756
0.266990153	0.448622273
0.267147139	0.448929802
0.267218496	0.449032311
0.267389753	0.449278334
0.267646639	0.449442349
0.267760811	0.449749877
0.267946339	0.44989339
0.268074782	0.450098409
0.268288854	0.45032393
0.268474383	0.450467443
0.268617097	0.450610956
0.268716997	0.450754469
0.268873983	0.450938986
0.269016698	0.451164507
0.269173683	0.451369526
0.269487655	0.451574545
0.269658913	0.451820567
0.269815898	0.452025586
0.269972884	0.452230605
0.270087056	0.452374118
0.270186956	0.452476628
0.27032967	0.452702149
0.270500928	0.452845662
0.270643642	0.452968673
0.270800628	0.453071183
0.2710147	0.453235198
0.2712145	0.453419715
0.271342943	0.453727243
0.271471386	0.45391176
0.271714	0.454096277
0.2719138	0.454424307
0.272056515	0.45456782
0.272227772	0.454752337
0.272356215	0.45489585
0.272556015	0.45499836
0.272670187	0.455367394
0.272884259	0.455531409
0.273012702	0.455736428
0.273255316	0.455920945
0.273355216	0.45608496
0.273512202	0.456310481
0.273654917	0.456679515
0.273968888	0.45684353
0.274111603	0.456966541
0.274240046	0.457089552
0.274468389	0.457233065
0.274611103	0.457417582
0.274867989	0.45749959
0.274982161	0.457622601
0.275067789	0.45782762
0.275210504	0.458012137
0.275353218	0.458278662
0.275510204	0.458401673
0.275681461	0.458668197
0.275809904	0.45891422
0.275952619	0.459098737
0.276095333	0.459201247
0.276238048	0.459385763
0.276366491	0.459590782
0.276494934	0.459734296
0.276637648	0.459898311
0.276823177	0.460246843
0.277008706	0.460451862
0.277122877	0.460718386
0.277308406	0.46108742
0.277379763	0.461271937
0.27755102	0.461435952
0.277708006	0.461681975
0.277879264	0.461866492
0.277993435	0.462051009
0.278150421	0.462235526
0.27823605	0.462379039
0.278564293	0.462563556
0.278664193	0.462850582
0.278892536	0.462994095
0.279020979	0.463117107
0.279163693	0.463281122
0.279292136	0.463424635
0.279392037	0.46358865
0.279563294	0.463732163
0.279805908	0.46391668
0.280005709	0.464121699
0.28011988	0.46434722
0.280291137	0.464511235
0.280405309	0.464654748
0.280590838	0.464859767
0.280676466	0.465044284
0.280861995	0.465167295
0.280976167	0.465351812
0.281061795	0.465495326
0.281275867	0.465618337
0.281646925	0.465782352
0.281789639	0.465966869
0.281932353	0.466212892
0.282174968	0.46641791
0.282374768	0.466622929
0.282617383	0.466889454
0.282802911	0.467012465
0.282902811	0.467196982
0.283059797	0.467381499
0.283131155	0.46760702
0.283302412	0.467812039
0.283545026	0.468017058
0.283659198	0.468304084
0.283844727	0.468488601
0.28397317	0.46869362
0.284087341	0.468878137
0.28447267	0.46902165
0.284586842	0.469247171
0.28477237	0.469411186
0.284972171	0.469534197
0.285072071	0.46967771
0.285200514	0.469821224
0.2854574	0.470190258
0.285571571	0.470395276
0.285857	0.470559291
0.2859569	0.470702805
0.2861567	0.470805314
0.286399315	0.471174348
0.286584844	0.471338363
0.286770372	0.471481876
0.286856001	0.471686895
0.286970173	0.47185091
0.28714143	0.472158439
0.28724133	0.472301952
0.287398316	0.472547974
0.287797916	0.472814499
0.287912088	0.472958012
0.288011988	0.473142529
0.288097617	0.473286042
0.28822606	0.473491061
0.288411588	0.473757586
0.288639931	0.473942103
0.288754103	0.474106118
0.288953903	0.474249631
0.289096618	0.474475152
0.289467675	0.474618665
0.28961039	0.474844186
0.289781647	0.475151714
0.289967176	0.475356733
0.290138433	0.475520748
0.29030969	0.475766771
0.290381048	0.475951288
0.290680748	0.476115303
0.290837734	0.476238314
0.290909091	0.476402329
0.291165977	0.476648352
0.29129442	0.476812367
0.291422863	0.476914876
0.291622663	0.477037887
0.29179392	0.477140397
0.291865278	0.47728391
0.292093621	0.47738642
0.292321964	0.477509431
0.29247895	0.47761194
0.292607393	0.477755454
0.292807193	0.477960472
0.292992722	0.478288503
0.29317825	0.478452518
0.293335236	0.478637035
0.293535036	0.47880105
0.293634936	0.47902657
0.293749108	0.479149582
0.293820465	0.479293095
0.294020265	0.479416106
0.294205794	0.479559619
0.294319966	0.479682631
0.294491223	0.479826144
0.29466248	0.479990159
0.294776652	0.480154174
0.294933638	0.480318189
0.295104895	0.480461702
0.29524761	0.480584714
0.295390324	0.480728227
0.295518767	0.481056257
0.295632938	0.481240774
0.295875553	0.481466295
0.29604681	0.481650812
0.296346511	0.481814827
0.296546311	0.481937838
0.296774654	0.482224865
0.296860283	0.482409382
0.296988726	0.482552895
0.297117169	0.482880925
0.297302697	0.483003936
0.297473955	0.483167951
0.297787926	0.483311465
0.297930641	0.483598491
0.298059084	0.483701
0.298187527	0.48380351
0.298444413	0.483988027
0.298572856	0.484275053
0.298929642	0.484398065
0.299100899	0.484603083
0.299272156	0.484767099
0.299443414	0.485033623
0.299529042	0.485197638
0.299686028	0.485320649
0.299828743	0.485505166
0.299957186	0.485689683
0.3000999	0.485853699
0.300271157	0.486038216
0.300413872	0.486202231
0.3004995	0.486345744
0.300670758	0.486468755
0.300913372	0.486653272
0.301113173	0.486878793
0.301270158	0.487083812
0.301498501	0.487206823
0.301755387	0.487473348
0.301912373	0.487657865
0.302097902	0.48782188
0.302254888	0.488006397
0.302383331	0.488211415
0.302583131	0.488334427
0.302740117	0.488559948
0.302882831	0.488703461
0.303039817	0.48890848
0.303211075	0.489072495
0.303339518	0.489277514
0.303467961	0.489482532
0.303653489	0.489667049
0.303824747	0.489769559
0.304081633	0.48989257
0.304195804	0.490036083
0.304481233	0.490179597
0.30465249	0.490425619
0.304780933	0.490589634
0.304880833	0.490712646
0.305166262	0.490815155
0.305380334	0.490958668
0.305523048	0.491122683
0.30573712	0.491225193
0.305922649	0.491368706
0.306079635	0.491512219
0.306265163	0.491655732
0.306365064	0.491819747
0.306479235	0.492004264
0.306693307	0.492352796
0.306778935	0.492516812
0.306935921	0.492742332
0.307092907	0.492906347
0.307207079	0.493070362
0.307335522	0.493316385
0.307478236	0.493418895
0.307606679	0.493603412
0.307849294	0.493746925
0.308020551	0.493869936
0.308163265	0.494033951
0.308263165	0.494300476
0.30850578	0.494525996
0.308691309	0.494731015
0.308976738	0.494936034
0.309062366	0.495182057
0.309233624	0.495428079
0.309461967	0.495551091
0.30959041	0.495920125
0.309775938	0.496063638
0.309918653	0.496207151
0.310047096	0.49641217
0.310175539	0.496596687
0.310361068	0.4967402
0.310503782	0.496863211
0.310675039	0.49706823
0.310846297	0.497273249
0.311046097	0.49749877
0.311302983	0.497601279
0.31147424	0.497765294
0.311602683	0.497888306
0.311802483	0.498072823
0.311959469	0.498175332
0.312130726	0.498339347
0.312330527	0.49848286
0.312644498	0.498605872
0.312772941	0.498851894
0.312929927	0.498974906
0.313001284	0.499097917
0.313201085	0.499200426
0.313300985	0.499425947
0.313457971	0.49956946
0.313586414	0.499692472
0.313800485	0.499917992
0.314028828	0.500020502
0.314171543	0.500205019
0.3143428	0.500348532
0.314499786	0.500451041
0.314656772	0.500594555
0.314799486	0.500840577
0.314913658	0.500963589
0.315013558	0.501148106
0.315156272	0.501312121
0.315298987	0.501435132
0.315484515	0.501558143
0.315698587	0.501701657
0.315798487	0.501927177
0.315941202	0.502029687
0.316240902	0.5021732
0.316383616	0.502337215
0.316497788	0.502562736
0.316683317	0.502767755
0.316925931	0.502972773
0.317082917	0.503198294
0.317254174	0.503341807
0.317453975	0.503423815
0.317653775	0.503546826
0.317767946	0.503649336
0.317924932	0.503874856
0.317996289	0.504100377
0.318167547	0.504284894
0.318281718	0.504387404
0.31839589	0.504530917
0.318510061	0.504694932
0.318667047	0.504797441
0.318838305	0.504920453
0.318923933	0.505043464
0.319080919	0.505186977
0.319280719	0.505309989
0.319509062	0.505494505
0.319708863	0.505740528
0.319851577	0.505966049
0.319965749	0.506150566
0.320165549	0.506314581
0.320293992	0.50641709
0.320508063	0.506560604
0.320722135	0.506683615
0.320864849	0.50684763
0.321021835	0.507114155
0.321193093	0.507216664
0.321421436	0.507421683
0.321592693	0.507524192
0.321849579	0.507749713
0.322049379	0.507913728
0.322320537	0.508077743
0.32244898	0.508241758
0.322563151	0.50836477
0.32264878	0.508610792
0.322791494	0.508815811
0.322919937	0.50902083
0.323062652	0.509164343
0.323433709	0.509369362
0.323676324	0.509553879
0.323819038	0.50967689
0.323947481	0.509799902
0.324075924	0.510086928
0.324247181	0.510209939
0.324375624	0.51043546
0.32453261	0.510701985
0.324661053	0.510845498
0.324875125	0.511050517
0.325060654	0.511235034
0.325303268	0.511358045
0.32541744	0.511624569
0.325645783	0.511829588
0.32581704	0.511973102
0.325902669	0.512137117
0.32601684	0.512301132
0.326202369	0.512485649
0.326330812	0.512629162
0.326559155	0.51293669
0.326687598	0.513080203
0.326844584	0.513305724
0.327130013	0.513531245
0.327258456	0.513797769
0.327472527	0.513900279
0.327629513	0.514002788
0.327757956	0.514187305
0.327943485	0.514330818
0.328114742	0.514515335
0.328328814	0.514658849
0.328500071	0.514904871
0.328628514	0.515150894
0.328728414	0.515273905
0.328828315	0.515376415
0.328971029	0.515581433
0.329085201	0.515806954
0.329199372	0.515929966
0.329413444	0.516216992
0.329527615	0.516483516
0.329713144	0.51662703
0.329941487	0.516791045
0.330041387	0.517016566
0.33026973	0.517201082
0.33036963	0.517344596
0.330440988	0.517488109
0.330569431	0.517631622
0.330712145	0.517836641
0.330883402	0.518000656
0.331068931	0.518267181
0.331197374	0.518431196
0.331425717	0.518574709
0.331596974	0.518779728
0.331725417	0.518923241
0.331896675	0.519046252
0.331996575	0.519210267
0.332153561	0.519374282
0.332282004	0.519497294
0.332353361	0.519661309
0.332496075	0.51978432
0.33263879	0.519927833
0.332781504	0.520071347
0.33293849	0.520255864
0.333052662	0.520419879
0.333266733	0.520563392
0.333366633	0.520665901
0.333623519	0.520788913
0.333737691	0.52097343
0.333908948	0.521157947
0.334151563	0.521280958
0.334308549	0.521547482
0.334636792	0.521711497
0.334793778	0.521855011
0.335022121	0.522039528
0.335193378	0.522183041
0.335421721	0.522367558
0.33560725	0.522572577
0.335764236	0.522695588
0.335849864	0.522818599
0.335978307	0.523085124
0.336135293	0.52337215
0.336278008	0.523597671
0.336506351	0.523741184
0.336720422	0.524028211
0.336806051	0.524192226
0.336920223	0.524356241
0.337120023	0.524479252
0.337262737	0.524663769
0.337405452	0.52488929
0.337533895	0.525053305
0.337648066	0.525196818
0.337790781	0.525319829
0.337947767	0.525504346
0.338061938	0.525606856
0.338261738	0.525750369
0.338461538	0.525996392
0.338689882	0.526139905
0.338889682	0.52630392
0.339032396	0.526467935
0.339232196	0.526611448
0.339360639	0.526816467
0.339574711	0.527082992
0.33976024	0.527226505
0.339917226	0.527513531
0.340074212	0.52771855
0.340188383	0.527923569
0.340331097	0.528067082
0.340488083	0.528231097
0.340730698	0.52837461
0.340887684	0.528538626
0.341087484	0.528723143
0.341301556	0.528866656
0.341415727	0.529071675
0.341558442	0.529256192
0.341715427	0.529440709
0.341915228	0.529543218
0.342043671	0.529666229
0.342143571	0.529809742
0.342257742	0.529953256
0.342500357	0.530076267
0.342643071	0.530178776
0.342771514	0.530342792
0.342899957	0.530711825
0.343042672	0.530814335
0.343185386	0.530957848
0.343313829	0.531060358
0.343470815	0.531265376
0.343642072	0.531367886
0.343799058	0.531654912
0.344070215	0.531798425
0.344227201	0.531962441
0.344398459	0.53206495
0.344498359	0.532187961
0.34461253	0.532351976
0.344840873	0.532474988
0.344955045	0.532639003
0.345083488	0.532782516
0.345240474	0.53315155
0.345511631	0.533315565
0.345711431	0.533438576
0.345782789	0.533684599
0.345982589	0.53391012
0.346139575	0.534094637
0.346225203	0.534258652
0.346353646	0.534381663
0.346610532	0.534525176
0.346838875	0.53466869
0.346924504	0.534832705
0.34708149	0.534976218
0.34728129	0.535140233
0.347595262	0.535283746
0.347752248	0.535509267
0.347966319	0.535714286
0.348094762	0.535898803
0.348223205	0.536062818
0.348337377	0.536247335
0.348551449	0.536390848
0.34876552	0.536616369
0.348951049	0.536759882
0.349122306	0.536985403
0.349236478	0.537087912
0.349364921	0.537190422
0.349521907	0.53739544
0.349636078	0.537600459
0.349878693	0.537702969
0.350078493	0.537805478
0.350278293	0.537969493
0.350549451	0.538174512
0.350706436	0.538277021
0.350906237	0.53848204
0.351091765	0.538625554
0.351177394	0.538830572
0.351305837	0.539076595
0.351448551	0.539261112
0.351705437	0.539404625
0.351905238	0.539589142
0.352019409	0.539835165
0.352433281	0.539978678
0.352647353	0.540101689
0.352761524	0.540286206
0.352932782	0.54042972
0.353004139	0.540634738
0.353189667	0.540860259
0.353360925	0.541003772
0.353517911	0.541208791
0.353717711	0.541311301
0.35390324	0.541475316
0.354188668	0.541598327
0.35430284	0.541762342
0.354488369	0.541905855
0.354730983	0.542090372
0.354887969	0.542233886
0.355044955	0.542438904
0.355144855	0.542541414
0.355273298	0.542869444
0.355473098	0.542992455
0.35568717	0.543197474
0.35588697	0.543381991
0.356001142	0.54358701
0.356172399	0.543751025
0.356329385	0.543997048
0.356443556	0.544140561
0.356557728	0.544325078
0.356786071	0.544509595
0.356928786	0.544653108
0.3570715	0.544755618
0.357214214	0.544940134
0.357328386	0.545042644
0.357528186	0.545124651
0.357670901	0.545227161
0.357984872	0.545350172
0.358127587	0.545575693
0.35835593	0.545719206
0.358484373	0.545862719
0.358584273	0.546006233
0.358784073	0.546129244
0.358969602	0.546313761
0.359155131	0.546539282
0.359354931	0.546682795
0.359554731	0.546867312
0.359668903	0.547010825
0.359882974	0.547195342
0.359982874	0.547359357
0.360097046	0.547543874
0.360254032	0.547789897
0.360425289	0.54793341
0.360696446	0.548158931
0.360881975	0.54826144
0.360967604	0.548445957
0.361053232	0.54869198
0.361210218	0.548896999
0.361410019	0.549061014
0.361581276	0.549266032
0.361752533	0.549409546
0.361980876	0.549532557
0.362137862	0.549655568
0.362351934	0.549901591
0.362594548	0.550045104
0.362737263	0.550188617
0.362922791	0.550414138
0.363151135	0.550619157
0.363251035	0.550844678
0.363436563	0.551029195
0.363650635	0.551131704
0.363864707	0.551254715
0.363978878	0.551500738
0.364121593	0.551603247
0.364378479	0.551787764
0.364606822	0.552033787
0.364763808	0.5521773
0.364935065	0.55227981
0.365163408	0.552464327
0.365434565	0.55260784
0.365648637	0.552812859
0.365834166	0.552976874
0.365991152	0.553243398
0.366148138	0.553407413
0.366276581	0.553612432
0.366504924	0.553714942
0.366718995	0.553878957
0.367018696	0.554042972
0.367147139	0.554186485
0.367289853	0.5543505
0.367432567	0.554535017
0.367546739	0.55467853
0.367717996	0.554883549
0.367946339	0.555027062
0.368117597	0.555211579
0.36834594	0.555334591
0.368617097	0.555478104
0.36874554	0.555724127
0.36904524	0.555929145
0.369245041	0.556134164
0.369402027	0.556318681
0.369587555	0.556462195
0.369815898	0.556667213
0.370015699	0.556831228
0.370315399	0.55695424
0.370629371	0.557097753
0.370971885	0.557302772
0.371043242	0.557446285
0.371228771	0.557569296
0.371342943	0.557692308
0.371599829	0.557856323
0.371728272	0.557999836
0.371970886	0.558122847
0.372113601	0.558348368
0.372213501	0.558553387
0.372370487	0.558737904
0.372513201	0.558881417
0.372641644	0.55902493
0.372755816	0.559168443
0.372884259	0.559291455
0.372984159	0.55945547
0.37319823	0.559660489
0.373398031	0.559824504
0.373497931	0.560050025
0.373612102	0.560152534
0.373769088	0.560296047
0.373897531	0.560460062
0.374040245	0.560706085
0.37418296	0.560952108
0.37428286	0.561136625
0.374425574	0.561239134
0.374611103	0.561382647
0.37478236	0.561608168
0.374882261	0.561772183
0.375010704	0.561936198
0.375096332	0.562120715
0.375310404	0.562243726
0.375510204	0.56238724
0.375638647	0.562510251
0.375781361	0.562653764
0.375995433	0.562899787
0.376238048	0.563084304
0.376552019	0.563268821
0.37675182	0.563453338
0.376894534	0.563596851
0.377122877	0.563740364
0.377322677	0.564027391
0.377465392	0.564170904
0.377608106	0.564273413
0.377750821	0.564519436
0.377936349	0.564621945
0.378121878	0.564847466
0.378250321	0.564990979
0.378450121	0.56511399
0.378664193	0.565278006
0.378806907	0.565462523
0.378978165	0.565606036
0.379177965	0.565811055
0.379306408	0.565995572
0.379534751	0.566159587
0.379877266	0.566323602
0.38001998	0.566549123
0.38021978	0.566733639
0.380362495	0.566897655
0.380548023	0.567041168
0.380719281	0.567205183
0.380990438	0.567451206
0.381218781	0.567553715
0.38140431	0.567697228
0.381661196	0.567861243
0.38180391	0.568066262
0.382032253	0.568332787
0.382146425	0.568578809
0.382331954	0.568783828
0.382417582	0.568927341
0.382574568	0.56923487
0.38268874	0.569419387
0.38278864	0.569624405
0.383031254	0.569788421
0.38328814	0.570013941
0.383430855	0.570157454
0.383616384	0.570280466
0.383930355	0.570464983
0.384030255	0.570690504
0.384115884	0.570813515
0.384258599	0.570957028
0.384444127	0.571059537
0.38467247	0.571244054
0.384857999	0.571428571
0.385000714	0.571715598
0.385129157	0.571900115
0.3852576	0.572084632
0.385443128	0.572248647
0.385600114	0.572515171
0.385799914	0.572658685
0.385985443	0.572863703
0.386256601	0.572945711
0.386442129	0.573089224
0.386513487	0.573335247
0.386656201	0.573519764
0.386756101	0.573622273
0.386913087	0.573765786
0.387169973	0.5739093
0.387369773	0.574052813
0.38754103	0.574216828
0.387698016	0.574360341
0.387826459	0.574606364
0.388097617	0.574872888
0.388268874	0.574975398
0.388397317	0.575118911
0.388568574	0.575364934
0.388796917	0.57565196
0.388953903	0.575795473
0.389225061	0.575959488
0.389481947	0.576103001
0.389596118	0.576287518
0.389938633	0.57641053
0.390124162	0.576615549
0.390238333	0.576820567
0.390395319	0.576964081
0.390609391	0.577107594
0.390766376	0.577292111
0.390937634	0.57739462
0.39109462	0.577558635
0.39149422	0.577661145
0.391651206	0.577845662
0.39179392	0.578009677
0.391908092	0.578235198
0.392036535	0.578399213
0.392250607	0.578645235
0.392393321	0.578788749
0.392521764	0.57891176
0.39277865	0.579075775
0.392992722	0.579280794
0.393092622	0.579383303
0.393235336	0.579588322
0.393420865	0.579711333
0.393549308	0.57989585
0.393749108	0.580039364
0.39396318	0.580223881
0.394134437	0.58032639
0.394419866	0.580469903
0.394534037	0.580736428
0.394705295	0.580859439
0.394933638	0.581023454
0.395233338	0.581187469
0.395518767	0.581351484
0.395690024	0.581494998
0.395989725	0.581720518
0.396103896	0.581823028
0.396246611	0.582028047
0.396432139	0.582212564
0.396546311	0.582356077
0.39673184	0.582540594
0.396803197	0.582745613
0.396974454	0.58293013
0.397088626	0.583053141
0.397288426	0.583299164
0.397445412	0.583545186
0.397588126	0.583709201
0.397730841	0.583873216
0.397987727	0.583975726
0.398173255	0.584139741
0.398301698	0.584303756
0.398401598	0.584426767
0.398587127	0.584549779
0.398872556	0.584754797
0.399115171	0.585041824
0.399257885	0.585390356
0.3995005	0.585513367
0.399614671	0.585615877
0.399814471	0.58575939
0.399985729	0.585923405
0.400114172	0.586066918
0.400342515	0.586230933
0.400556586	0.586394948
0.400670758	0.586579465
0.400941915	0.586702477
0.401056087	0.586825488
0.401255887	0.586948499
0.401427144	0.587051009
0.401626944	0.587215024
0.401769659	0.587358537
0.401969459	0.587543054
0.402240617	0.587686567
0.402454688	0.587809578
0.402725846	0.58793259
0.402954189	0.588178612
0.403054089	0.588383631
0.403196803	0.588506643
0.403353789	0.588650156
0.403567861	0.588752665
0.403667761	0.588937182
0.403910375	0.589080695
0.404067361	0.589285714
0.404238619	0.589449729
0.404395604	0.589654748
0.404524047	0.589798261
0.404823748	0.589941775
0.404966462	0.590167295
0.405180534	0.59033131
0.40533752	0.590536329
0.405565863	0.590700344
0.405751391	0.590843858
0.405865563	0.591028375
0.406051092	0.59119239
0.406379335	0.591356405
0.406550592	0.591499918
0.406693307	0.591663933
0.406907378	0.591909956
0.407107179	0.592217484
0.407264164	0.592525012
0.407549593	0.592730031
0.407720851	0.592894046
0.407920651	0.593160571
0.408163265	0.593447597
0.408334523	0.593611612
0.408548594	0.593734624
0.408719852	0.593878137
0.408848295	0.594062654
0.409033823	0.594247171
0.409219352	0.594370182
0.409376338	0.594493193
0.409533324	0.594636707
0.409818753	0.594841725
0.410004281	0.594985239
0.410146996	0.595190258
0.410375339	0.595292767
0.410560868	0.595497786
0.410717854	0.595682303
0.410903382	0.595846318
0.411103183	0.596051337
0.411302983	0.596174348
0.41157414	0.596338363
0.411759669	0.596502378
0.412002283	0.596666393
0.412202084	0.596789405
0.412373341	0.596932918
0.412772941	0.597117435
0.412915656	0.597240446
0.413072642	0.597363457
0.413429428	0.597486469
0.413586414	0.597650484
0.413743399	0.597793997
0.414000285	0.597999016
0.414157271	0.598142529
0.414285714	0.59836805
0.414528329	0.598552567
0.414813758	0.598675578
0.415013558	0.598819091
0.415199087	0.598942103
0.415398887	0.599106118
0.415612958	0.599372642
0.415884116	0.599557159
0.41602683	0.599741676
0.416169545	0.599926193
0.416326531	0.600069706
0.416440702	0.600192718
0.416683317	0.600295227
0.41681176	0.600479744
0.417068646	0.600664261
0.417282717	0.600807774
0.417568146	0.600951288
0.417782218	0.601135804
0.418039104	0.601258816
0.418267447	0.601381827
0.418410161	0.601607348
0.418538604	0.601771363
0.418681319	0.60195588
0.418909662	0.602119895
0.419023833	0.602222404
0.419195091	0.602406921
0.419309262	0.602509431
0.419666048	0.602693948
0.419994291	0.602919469
0.42017982	0.603062982
0.420322535	0.603185993
0.420565149	0.603288503
0.420707864	0.603493521
0.420836307	0.603637035
0.421050378	0.60380105
0.421193093	0.603924061
0.421335807	0.604047072
0.421606964	0.604272593
0.421749679	0.604375103
0.421892393	0.604559619
0.422049379	0.604703133
0.422306265	0.604908152
0.42244898	0.605031163
0.422705866	0.60521568
0.422962752	0.605379695
0.423162552	0.60554371
0.423305266	0.605666721
0.423462252	0.605810235
0.423690595	0.60597425
0.423790495	0.60619977
0.423918938	0.606343284
0.424175824	0.606486797
0.424389896	0.606671314
0.424646782	0.606835329
0.424789496	0.607081351
0.424960754	0.607224865
0.425103468	0.60738888
0.425274725	0.607532393
0.425560154	0.60771691
0.42591694	0.607880925
0.42601684	0.608085944
0.426330812	0.608270461
0.426473526	0.608413974
0.426773227	0.608618993
0.426987298	0.608783008
0.427158556	0.608947023
0.427472527	0.609111038
0.427786499	0.609295555
0.427914942	0.60945957
0.428057657	0.609603083
0.428171828	0.609746597
0.428314543	0.609951616
0.428471528	0.610115631
0.4287855	0.610259144
0.428928215	0.610402657
0.429128015	0.610525668
0.429256458	0.61064868
0.429484801	0.610853699
0.429627515	0.611038216
0.429741687	0.611161227
0.429898673	0.61130474
0.43006993	0.611427751
0.430341087	0.611673774
0.430597973	0.611919797
0.430783502	0.612042808
0.431011845	0.612145317
0.431439989	0.612411842
0.431682603	0.612555355
0.432025118	0.61271937
0.432267732	0.612842381
0.432453261	0.613026898
0.432624518	0.613129408
0.43283859	0.613313925
0.433109747	0.613498442
0.433252462	0.613600951
0.433480805	0.613703461
0.433709148	0.613887978
0.434065934	0.614031491
0.434208648	0.614257012
0.434436992	0.614400525
0.43462252	0.61456454
0.434793778	0.614708053
0.435007849	0.614851566
0.435364635	0.61499508
0.43560725	0.615118091
0.435821322	0.615241102
0.436021122	0.615343612
0.436249465	0.615507627
0.436420722	0.615692144
0.436549165	0.615815155
0.436820323	0.615999672
0.436977308	0.616122683
0.437277009	0.616245695
0.437562438	0.61640971
0.437690881	0.616512219
0.437847866	0.616655732
0.438090481	0.616799246
0.438390181	0.616963261
0.43867561	0.617127276
0.438832596	0.617229785
0.438918225	0.617332295
0.439046668	0.617516812
0.439374911	0.61772183
0.439503354	0.617906347
0.439845868	0.618070362
0.440131297	0.618172872
0.440331097	0.618316385
0.440559441	0.6184804
0.440802055	0.618787928
0.44094477	0.619013449
0.441087484	0.619218468
0.441215927	0.619341479
0.441429999	0.619464491
0.441772513	0.619649008
0.441972313	0.619792521
0.442200656	0.619915532
0.442471814	0.620079547
0.442657343	0.620243562
0.442871414	0.620387076
0.443014129	0.620551091
0.443199657	0.620674102
0.443442272	0.620838117
0.443656344	0.621002132
0.443841872	0.621207151
0.44411303	0.62130966
0.444398459	0.62141217
0.444626802	0.621514679
0.444783788	0.621637691
0.444912231	0.6217402
0.445012131	0.621863211
0.445326102	0.621986223
0.445554446	0.622109234
0.44579706	0.622232245
0.445954046	0.622457766
0.446253746	0.622580777
0.446482089	0.622765294
0.446624804	0.622867804
0.446824604	0.623031819
0.447052947	0.623277842
0.447224204	0.623421355
0.447409733	0.623605872
0.447695162	0.623810891
0.447837876	0.623933902
0.448109034	0.624077415
0.448280291	0.62424143
0.448494363	0.624364442
0.448751249	0.624507955
0.44886542	0.62467197
0.449022406	0.624917992
0.449350649	0.625123011
0.449464821	0.625389536
0.449621807	0.625512547
0.450078493	0.625635558
0.450292565	0.625779072
0.450506636	0.625881581
0.450635079	0.626025094
0.450834879	0.626230113
0.450906237	0.626537641
0.45103468	0.62674266
0.451177394	0.626865672
0.451377194	0.626988683
0.451477094	0.627132196
0.45163408	0.627316713
0.451805338	0.627419223
0.452147852	0.627644743
0.452461824	0.627767755
0.452661624	0.62793177
0.452875696	0.628136789
0.453075496	0.628300804
0.453475096	0.628485321
0.453789068	0.628669838
0.453917511	0.628895358
0.454131583	0.629079875
0.454445554	0.62924389
0.454616812	0.629366902
0.454859426	0.629469411
0.455030684	0.629633426
0.455187669	0.629735936
0.45558727	0.629838445
0.455901242	0.629961456
0.456172399	0.630166475
0.456286571	0.630268985
0.456457828	0.630453502
0.456700442	0.630597015
0.457000143	0.630740528
0.457114314	0.630863539
0.457299843	0.63108906
0.457513915	0.631232573
0.457727986	0.631396588
0.457870701	0.6315196
0.45815613	0.631663113
0.45835593	0.631765622
0.458484373	0.631888634
0.458712716	0.631991143
0.458784073	0.63217566
0.458926787	0.632298671
0.459126588	0.632462687
0.459569002	0.632647204
0.459725988	0.632913728
0.459968603	0.633016237
0.460282575	0.633200754
0.460568003	0.633385271
0.460767804	0.633610792
0.460924789	0.633754305
0.461067504	0.63391832
0.46122449	0.634082336
0.461395747	0.634266853
0.461595547	0.634410366
0.461695447	0.634553879
0.461795348	0.634799902
0.461938062	0.634943415
0.462123591	0.635086928
0.462394748	0.635230441
0.462780077	0.635353453
0.462965606	0.635537969
0.463222492	0.635640479
0.463679178	0.635804494
0.463750535	0.635968509
0.463964607	0.636112022
0.464135864	0.636255536
0.464264307	0.636378547
0.464435564	0.636645071
0.464635365	0.636788585
0.464877979	0.636911596
0.464977879	0.637014105
0.465149137	0.637219124
0.465434565	0.637403641
0.465563008	0.637547154
0.465762809	0.637711169
0.465862709	0.637834181
0.46597688	0.638018698
0.466119595	0.638141709
0.466419295	0.638346728
0.466619095	0.638510743
0.46686171	0.63869526
0.466947338	0.638818271
0.467247039	0.638941283
0.467503925	0.639084796
0.467646639	0.639248811
0.467889254	0.639392324
0.468474383	0.639576841
0.468859712	0.639679351
0.469102326	0.639802362
0.469287855	0.639966377
0.46953047	0.640150894
0.469715998	0.640273905
0.469944341	0.640417418
0.470201227	0.640581433
0.470500928	0.640704445
0.470672185	0.640827456
0.470829171	0.640950467
0.471285857	0.641073479
0.471428571	0.641257996
0.471557014	0.641422011
0.4719138	0.641586026
0.472042243	0.641688535
0.472142144	0.64185255
0.472299129	0.642016566
0.472413301	0.642180581
0.472684458	0.642324094
0.472841444	0.642508611
0.472927073	0.642631622
0.473169687	0.642754633
0.473512202	0.642857143
0.473669188	0.642980154
0.473868988	0.643103165
0.474225774	0.643246679
0.474397032	0.643390192
0.474639646	0.643513203
0.474939346	0.64369772
0.475153418	0.643882237
0.475296132	0.643984747
0.475624376	0.644210267
0.475795633	0.644374282
0.476023976	0.644497294
0.476223776	0.644620305
0.476509205	0.644763818
0.476837448	0.64488683
0.477008706	0.645071347
0.477237049	0.645255864
0.477479663	0.645399377
0.477779363	0.645522388
0.477893535	0.645665901
0.478050521	0.645850418
0.478364493	0.646034935
0.47853575	0.64619895
0.478963893	0.646342464
0.479092336	0.646506479
0.479220779	0.64662949
0.479392037	0.646752501
0.479706008	0.646916516
0.479991437	0.647080531
0.480276866	0.647224045
0.480505209	0.647326554
0.480733552	0.647429063
0.480890538	0.647552075
0.481033252	0.647675086
0.481247324	0.647798097
0.481432853	0.647900607
0.481818182	0.64804412
0.482103611	0.648208135
0.482403311	0.648413154
0.482517483	0.648618173
0.482660197	0.648761686
0.483016983	0.648884697
0.483131155	0.649007709
0.483388041	0.64913072
0.483659198	0.649274233
0.48387327	0.64945875
0.484529756	0.649602263
0.48477237	0.649704773
0.484900813	0.649807282
0.485143428	0.649950795
0.485286142	0.650155814
0.485428857	0.650258324
0.485671471	0.650360833
0.485899814	0.650483845
0.486085343	0.650606856
0.486456401	0.650750369
0.486813187	0.65087338
0.486927358	0.651016894
0.487198516	0.651180909
0.48744113	0.65130392
0.487755102	0.651467935
0.488069074	0.65163195
0.488211788	0.65173446
0.488497217	0.651877973
0.488839732	0.652000984
0.488939632	0.652144497
0.489253604	0.652267509
0.489539032	0.65239052
0.489724561	0.652595539
0.489981447	0.652739052
0.490266876	0.652944071
0.49040959	0.653128588
0.490623662	0.653313105
0.490966177	0.653497622
0.491365777	0.653600131
0.491751106	0.653846154
0.492164978	0.653989667
0.492336235	0.65413318
0.492536035	0.654297195
0.492892821	0.654399705
0.493064079	0.654502214
0.493292422	0.654645727
0.493477951	0.654768739
0.49386328	0.654871248
0.49416298	0.654994259
0.494377052	0.65521978
0.494534037	0.655363293
0.494805195	0.655506807
0.495019266	0.655670822
0.495276152	0.655814335
0.495490224	0.655937346
0.496061082	0.656162867
0.496218068	0.656326882
0.496717568	0.656470395
0.496803197	0.656593407
0.497045811	0.65673692
0.497217069	0.656880433
0.497459683	0.657003444
0.497730841	0.657167459
0.497930641	0.657290471
0.498258884	0.657454486
0.498472956	0.657639003
0.49871557	0.657762014
0.499100899	0.657864524
0.499357785	0.658008037
0.4995005	0.658131048
0.499671757	0.658274561
0.499971457	0.658397573
0.5000999	0.658541086
0.500428143	0.658746105
0.500727844	0.658848614
0.500970458	0.659053633
0.501327244	0.659217648
0.501512773	0.659340659
0.501755387	0.659443169
0.502112174	0.659545678
0.502411874	0.65966869
0.502640217	0.659791701
0.502854289	0.659935214
0.503125446	0.660119731
0.503353789	0.660263244
0.503453689	0.660365754
0.503610675	0.660591274
0.503881832	0.660714286
0.504024547	0.660816795
0.50425289	0.660939806
0.50435279	0.66108332
0.504823748	0.661185829
0.505209077	0.66130884
0.505494505	0.661452354
0.505951192	0.661554863
0.506208078	0.661698376
0.506365064	0.661841889
0.506607678	0.662005905
0.506764664	0.662210923
0.507192807	0.66239544
0.507406879	0.662518452
0.50752105	0.662661965
0.507735122	0.662887486
0.507906379	0.663030999
0.508049094	0.663236018
0.50840588	0.663400033
0.508591409	0.663543546
0.508948195	0.663646055
0.509233624	0.663789569
0.509333524	0.663892078
0.509576138	0.664035591
0.50979021	0.664138101
0.510161267	0.664281614
0.510617953	0.664384123
0.510846297	0.664507135
0.511188811	0.664630146
0.511388611	0.664732655
0.511545597	0.66489667
0.511716855	0.66499918
0.511888112	0.665183697
0.512073641	0.665368214
0.512301984	0.665491225
0.512573141	0.665614237
0.512901384	0.665778252
0.513329528	0.665921765
0.513643499	0.666065278
0.513900385	0.666188289
0.515013558	0.666311301
0.515256172	0.66641381
0.515541601	0.666577825
0.515741401	0.666721338
0.515984016	0.666864852
0.516226631	0.666987863
0.516497788	0.667110874
0.516669045	0.667254387
0.516997288	0.667438904
0.517296989	0.667582418
0.517596689	0.667705429
0.517996289	0.667848942
0.518338804	0.668012957
0.51869559	0.668135969
0.51899529	0.66825898
0.519252176	0.668361489
0.519651777	0.668505002
0.519922934	0.668669018
0.520122734	0.668812531
0.520465249	0.668997048
0.520750678	0.669120059
0.520907664	0.669263572
0.521150278	0.669448089
0.521407164	0.669612104
0.52186385	0.669755618
0.522206365	0.669919633
0.522349079	0.670063146
0.522520337	0.670206659
0.522820037	0.670309168
0.523162552	0.670452682
0.523405166	0.670739708
0.523590695	0.670883221
0.52393321	0.671067738
0.524147281	0.67119075
0.524318539	0.67141627
0.524603967	0.671580285
0.524803768	0.671682795
0.525003568	0.671785304
0.525288997	0.671928817
0.525574426	0.672092833
0.525759954	0.672215844
0.525902669	0.672338855
0.526045383	0.672543874
0.526373626	0.672687387
0.526716141	0.672789897
0.526944484	0.672892406
0.527115741	0.673056421
0.527344084	0.673199934
0.52750107	0.673343448
0.527957757	0.673466459
0.528129014	0.67358947
0.528599971	0.67369198
0.528913943	0.673876497
0.529128015	0.673999508
0.529427715	0.674102017
0.52967033	0.674266032
0.529827316	0.674430048
0.530112744	0.674532557
0.530398173	0.674737576
0.530640788	0.674901591
0.530997574	0.675024602
0.53135436	0.675147614
0.531497074	0.675250123
0.531668332	0.675373134
0.531882403	0.675496146
0.532224918	0.675619157
0.532510347	0.67576267
0.532867133	0.675885681
0.533052662	0.676029195
0.533295276	0.676234214
0.533580705	0.676357225
0.534065934	0.676459734
0.534308549	0.676603247
0.534551163	0.676808266
0.534736692	0.67695178
0.534907949	0.677054289
0.535136292	0.6771773
0.535435993	0.677300312
0.535678607	0.677443825
0.535792779	0.677546334
0.536092479	0.677648844
0.536620522	0.677812859
0.53679178	0.67793587
0.537062937	0.678058881
0.537305552	0.678202395
0.53759098	0.678345908
0.537862138	0.678448417
0.538047667	0.678612432
0.538318824	0.678735444
0.538561439	0.678919961
0.538832596	0.679063474
0.539175111	0.679206987
0.53966034	0.679309496
0.539917226	0.679473512
0.540088483	0.679617025
0.540402455	0.679760538
0.540673612	0.679904051
0.540773512	0.680027062
0.540973312	0.680170576
0.54134437	0.680273085
0.541815328	0.680375595
0.542015128	0.68053961
0.542329099	0.680662621
0.542742971	0.680785632
0.543085486	0.680888142
0.543499358	0.681031655
0.543713429	0.681154666
0.544170116	0.681257176
0.544469816	0.681421191
0.544626802	0.681564704
0.544840873	0.681708217
0.545283288	0.681810727
0.545511631	0.681974742
0.54579706	0.682200262
0.545954046	0.682302772
0.546325103	0.682425783
0.546553447	0.682548794
0.546810333	0.682692308
0.547167119	0.682835821
0.547438276	0.68293833
0.547638076	0.683122847
0.548009134	0.683266361
0.548251748	0.683409874
0.548736977	0.683573889
0.548979592	0.683737904
0.549322106	0.683860915
0.549593264	0.684004428
0.549807336	0.684168443
0.54995005	0.684332459
0.550292565	0.684434968
0.550435279	0.684578481
0.550677894	0.684742496
0.55103468	0.684927013
0.55133438	0.685070526
0.551719709	0.685193538
0.551919509	0.685296047
0.552162124	0.685419059
0.552547453	0.685562572
0.55281861	0.685706085
0.553132582	0.685849598
0.553589268	0.686054617
0.554117311	0.686177628
0.554331383	0.686321142
0.55470244	0.686464655
0.555002141	0.686608168
0.555259027	0.686731179
0.555430284	0.686895194
0.555729984	0.686997704
0.556058227	0.687120715
0.556272299	0.687264228
0.556529185	0.687407742
0.556857428	0.687510251
0.557142857	0.68761276
0.557513915	0.687735772
0.557856429	0.687899787
0.558227487	0.688022798
0.558470101	0.688145809
0.558812616	0.688248319
0.559340659	0.688412334
0.559611817	0.688514843
0.560054231	0.688678858
0.560225489	0.688781368
0.560453832	0.688924881
0.560667904	0.689088896
0.560881975	0.689191406
0.561181675	0.689314417
0.561438561	0.689437428
0.561795348	0.689539938
0.562052233	0.689683451
0.562180676	0.689806462
0.562994149	0.689929474
0.563165406	0.690134492
0.563493649	0.690257504
0.563807621	0.690360013
0.564121593	0.690565032
0.564549736	0.690688043
0.565163408	0.690811055
0.565363208	0.690913564
0.565819894	0.691057077
0.566119595	0.691159587
0.566390752	0.691282598
0.566718995	0.691385107
0.567018696	0.691528621
0.567232767	0.691651632
0.567703725	0.691754141
0.567889254	0.691877153
0.568231768	0.691979662
0.568460111	0.692123175
0.568774083	0.692307692
0.569030969	0.692410202
0.569202226	0.692594719
0.569430569	0.69271773
0.570087056	0.692861243
0.570443842	0.693025258
0.571086057	0.693127768
0.571528472	0.693271281
0.571856715	0.693394292
0.572113601	0.693496802
0.572556015	0.693640315
0.573012702	0.693783828
0.573483659	0.693906839
0.573697731	0.694029851
0.573911802	0.694173364
0.574268589	0.694337379
0.574511203	0.694480892
0.574639646	0.694583402
0.575196232	0.694706413
0.575495933	0.694849926
0.575909804	0.694993439
0.576209505	0.695177956
0.576594834	0.695300968
0.576880263	0.695403477
0.577165691	0.695526488
0.577493935	0.695690504
0.577708006	0.695793013
0.578193235	0.695916024
0.578507207	0.696039036
0.578764093	0.696182549
0.578949622	0.69630556
0.579092336	0.696428571
0.579249322	0.696592587
0.579606108	0.696756602
0.579991437	0.696900115
0.580391038	0.697023126
0.581147424	0.697125636
0.581418581	0.697248647
0.581761096	0.69739216
0.581989439	0.69749467
0.582317682	0.697638183
0.582531754	0.697740692
0.582703011	0.697843202
0.583145426	0.697966213
0.583388041	0.698109726
0.583958898	0.698232737
0.584329956	0.698376251
0.584501213	0.698540266
0.584758099	0.698642775
0.584943628	0.698765786
0.585229057	0.698888798
0.585585843	0.699011809
0.585971172	0.699114319
0.586199515	0.699257832
0.586756101	0.699360341
0.587169973	0.699503854
0.587455402	0.699688371
0.587983445	0.699831885
0.58812616	0.699975398
0.588511489	0.700139413
0.588868275	0.700241922
0.589353504	0.700344432
0.589638932	0.700528949
0.590395319	0.700631458
0.590880548	0.700836477
0.591008991	0.701000492
0.59119452	0.701144005
0.591422863	0.701369526
0.591722563	0.701472035
0.592022263	0.701636051
0.592236335	0.701759062
0.59247895	0.701882073
0.59287855	0.702025586
0.593463679	0.702148598
0.593806194	0.702251107
0.593906094	0.702353617
0.59416298	0.702435624
0.594377052	0.702558635
0.594790923	0.702681647
0.59524761	0.702804658
0.595575853	0.702907167
0.595961182	0.703050681
0.596189525	0.703173692
0.596389325	0.703296703
0.596646211	0.703440216
0.597174254	0.703563228
0.597616669	0.703706741
0.597916369	0.703829752
0.598273155	0.703973266
0.598758384	0.704075775
0.599129442	0.704198786
0.5996004	0.704362801
0.6001998	0.704485813
0.600413872	0.704629326
0.600884829	0.704793341
0.60118453	0.704977858
0.601398601	0.705080367
0.601826745	0.705182877
0.602269159	0.705346892
0.602526045	0.705510907
0.603011274	0.705613416
0.603325246	0.705736428
0.603496503	0.705838937
0.603867561	0.705941447
0.604309976	0.706105462
0.604595405	0.706207971
0.604909376	0.706392488
0.605266162	0.706494998
0.60573712	0.706597507
0.60593692	0.706720518
0.606293706	0.70684353
0.60672185	0.706966541
0.60692165	0.70706905
0.607192807	0.707212564
0.607706579	0.707335575
0.608577137	0.707458586
0.609062366	0.707602099
0.609376338	0.707725111
0.609618952	0.707848122
0.609733124	0.707950631
0.610061367	0.708053141
0.610218353	0.708176152
0.610460968	0.708381171
0.610632225	0.708504182
0.611031825	0.708688699
0.61137434	0.708811711
0.611831026	0.70891422
0.612202084	0.709037231
0.612601684	0.709160243
0.612801484	0.709262752
0.61295847	0.709365262
0.613315256	0.709529277
0.613529328	0.709631786
0.613743399	0.709734296
0.614071643	0.709836805
0.614185814	0.709959816
0.614357071	0.710062326
0.614770943	0.710185337
0.615170544	0.71032885
0.616069645	0.71043136
0.616412159	0.710574873
0.616654774	0.710718386
0.61691166	0.710841397
0.617710861	0.710984911
0.617996289	0.71108742
0.61829599	0.711230933
0.618866847	0.711374446
0.619394891	0.711476956
0.619694591	0.711599967
0.619951477	0.711784484
0.620450978	0.711886994
0.620622235	0.712051009
0.620879121	0.71217402
0.621178821	0.712338035
0.621521336	0.71250205
0.621792493	0.712645563
0.622320537	0.712768575
0.622791494	0.712871084
0.623219638	0.713014597
0.623676324	0.713158111
0.623861852	0.713281122
0.624104467	0.713383631
0.624575425	0.713486141
0.624789496	0.713609152
0.625074925	0.713752665
0.625346082	0.713875677
0.625745683	0.713998688
0.626173826	0.714121699
0.626273726	0.714244711
0.626787498	0.71434722
0.626958756	0.714511235
0.62730127	0.71467525
0.627443985	0.714798261
0.627615242	0.714941775
0.627829314	0.715044284
0.6285857	0.715167295
0.628971029	0.715351812
0.629299272	0.71543382
0.629556158	0.715597835
0.629698873	0.71576185
0.630055659	0.715905363
0.630341087	0.716028375
0.630569431	0.716151386
0.63105466	0.716253895
0.631639789	0.716397409
0.632067932	0.716499918
0.632410447	0.716643431
0.632695876	0.716786944
0.63303839	0.716909956
0.63333809	0.717012465
0.633580705	0.717258488
0.633894677	0.717381499
0.634080206	0.717484009
0.634337091	0.71760702
0.634636792	0.717709529
0.634879406	0.717812039
0.635250464	0.71793505
0.635521621	0.718037559
0.635878407	0.718222076
0.636306551	0.718345088
0.636649065	0.718488601
0.636977308	0.718632114
0.637362637	0.718734624
0.637676609	0.718878137
0.638490081	0.719001148
0.63887541	0.719124159
0.639032396	0.719247171
0.639217925	0.71934968
0.639460539	0.719493193
0.640117026	0.719616205
0.640402455	0.719759718
0.640716426	0.719923733
0.641101755	0.720026242
0.641401456	0.720128752
0.641801056	0.720251763
0.641900956	0.720374774
0.642214928	0.720497786
0.642429	0.720661801
0.642742971	0.720784812
0.643099757	0.720907824
0.643385186	0.721051337
0.643656344	0.72119485
0.643956044	0.721317861
0.644327101	0.721420371
0.644498359	0.72152288
0.645026402	0.721666393
0.645311831	0.721768903
0.645454545	0.721912416
0.645825603	0.722035427
0.646139575	0.722137937
0.646738975	0.72228145
0.647095761	0.722383959
0.647424005	0.722527473
0.647609533	0.722650484
0.648123305	0.722773495
0.648508634	0.722876005
0.648808335	0.72304002
0.649108035	0.723183533
0.649493364	0.723286042
0.65004995	0.723429556
0.65024975	0.723552567
0.650535179	0.723655076
0.65093478	0.723778088
0.651263023	0.723942103
0.651462823	0.724106118
0.651591266	0.724208627
0.652005138	0.724311137
0.65261881	0.724516155
0.653061224	0.724618665
0.653603539	0.724721174
0.654017411	0.724844186
0.654431283	0.724946695
0.654873698	0.725131212
0.655244755	0.725233722
0.655458827	0.725336231
0.655872699	0.725459242
0.656415014	0.725582254
0.656529185	0.725746269
0.656743257	0.725848778
0.657128586	0.725992291
0.657299843	0.726135804
0.657556729	0.726258816
0.657884972	0.726381827
0.658441558	0.726484337
0.658798345	0.72662785
0.659197945	0.726750861
0.659369202	0.726853371
0.659626088	0.726976382
0.659954331	0.727078891
0.660097046	0.727181401
0.66043956	0.727304412
0.660753532	0.727427423
0.661096047	0.72761194
0.661495647	0.727734952
0.661938062	0.727857963
0.662123591	0.728001476
0.662394748	0.728124487
0.662665906	0.728226997
0.66280862	0.728391012
0.663122592	0.728534525
0.663493649	0.72869854
0.663693449	0.72880105
0.66409305	0.728985567
0.664478379	0.72912908
0.664763808	0.729293095
0.66527758	0.729477612
0.665505923	0.729580121
0.665891252	0.729703133
0.666690452	0.729805642
0.666790353	0.729928653
0.667075781	0.730051665
0.667446839	0.730174676
0.667775082	0.730277186
0.668074782	0.730420699
0.668303125	0.730523208
0.668988155	0.730666721
0.669344941	0.730810235
0.669559012	0.730912744
0.669887256	0.731015253
0.670301127	0.731158767
0.670486656	0.731261276
0.670686456	0.731363785
0.671271586	0.731466295
0.671557014	0.731609808
0.671671186	0.731773823
0.671999429	0.731917336
0.672156415	0.732040348
0.67259883	0.732163359
0.672884259	0.732347876
0.673426573	0.732491389
0.673612102	0.732614401
0.673997431	0.732757914
0.674368489	0.732901427
0.674896532	0.733085944
0.675139147	0.733229457
0.675481661	0.733352468
0.675995433	0.733454978
0.676252319	0.733598491
0.676609105	0.733701
0.67695162	0.733824012
0.677394035	0.733926521
0.677822178	0.734049533
0.67833595	0.734172544
0.678478664	0.734316057
0.678749822	0.734439068
0.679220779	0.734541578
0.679377765	0.734685091
0.679791637	0.734808102
0.680433852	0.734931114
0.680976167	0.735095129
0.681547024	0.735238642
0.681818182	0.735402657
0.682246325	0.735525668
0.682431854	0.735628178
0.682603111	0.735730687
0.683002712	0.735833197
0.683216783	0.735956208
0.683659198	0.736079219
0.684001713	0.736181729
0.684415584	0.736345744
0.684943628	0.736489257
0.6853575	0.736694276
0.685600114	0.736796785
0.685971172	0.736899295
0.686185243	0.737022306
0.686356501	0.737124815
0.686499215	0.737268329
0.686784644	0.73739134
0.68704153	0.737514351
0.687255602	0.737616861
0.687698016	0.737780876
0.688111888	0.737924389
0.688283145	0.738026898
0.68862566	0.738170412
0.688939632	0.738293423
0.689267875	0.738457438
0.689396318	0.738580449
0.690152704	0.738703461
0.690595119	0.73880597
0.690937634	0.738949483
0.691123163	0.739051993
0.691479949	0.739195506
0.69189382	0.739318517
0.692136435	0.739441529
0.692450407	0.739585042
0.692650207	0.739687551
0.693121165	0.739810563
0.693320965	0.739933574
0.693620665	0.740056585
0.693849008	0.740261604
0.694419866	0.740405117
0.694705295	0.740528129
0.694962181	0.74065114
0.695219067	0.740794653
0.695590124	0.740938166
0.695832739	0.741061178
0.696232339	0.741184189
0.696646211	0.741327702
0.696874554	0.741471215
0.697074354	0.741594227
0.697545312	0.741717238
0.697944912	0.741819747
0.698358784	0.741942759
0.698729842	0.742106774
0.69901527	0.742209283
0.699257885	0.742332295
0.699529042	0.742475808
0.699785928	0.742578317
0.7003996	0.742680827
0.700813472	0.742844842
0.701155987	0.742988355
0.701512773	0.743111366
0.701769659	0.743234378
0.702297702	0.743336887
0.702526045	0.743459898
0.702911374	0.743623913
0.703339518	0.743726423
0.703553589	0.743890438
0.70395319	0.744013449
0.704167261	0.744156962
0.704438419	0.744279974
0.704595405	0.744423487
0.705223348	0.744546498
0.705394605	0.744690011
0.705722849	0.744792521
0.705979735	0.74489503
0.706379335	0.74499754
0.706736121	0.745120551
0.707278436	0.745305068
0.70762095	0.745448581
0.707949194	0.745551091
0.708263165	0.7456536
0.708520051	0.745776611
0.708962466	0.745961128
0.709147995	0.746063638
0.709561867	0.746166147
0.709775938	0.74630966
0.709975739	0.746432672
0.710204082	0.746555683
0.710475239	0.746719698
0.710903382	0.74684271
0.711117454	0.746986223
0.711431426	0.747109234
0.711816755	0.747232245
0.712273441	0.747334755
0.712516055	0.747457766
0.712701584	0.747560276
0.712872841	0.747683287
0.713129727	0.747785796
0.713415156	0.747929309
0.713600685	0.748031819
0.713886114	0.748195834
0.714057371	0.748298343
0.714471243	0.748400853
0.715084915	0.74858537
0.715484515	0.748728883
0.715769944	0.748831392
0.71612673	0.748933902
0.716412159	0.749118419
0.716669045	0.749220928
0.716983017	0.749323438
0.717553875	0.749425947
0.718167547	0.749548959
0.71849579	0.749651468
0.718638504	0.749753977
0.71889539	0.749856487
0.719123733	0.75
0.719666048	0.750102509
0.720051377	0.750225521
0.720579421	0.75032803
0.720822035	0.750492045
0.721078921	0.750635558
0.721378621	0.750779072
0.721621236	0.750902083
0.721935208	0.751025094
0.722149279	0.751127604
0.722334808	0.751271117
0.722663051	0.751455634
0.723176823	0.751558143
0.723747681	0.751660653
0.724004567	0.751763162
0.724261453	0.751886174
0.724404167	0.751988683
0.724760953	0.752111694
0.724946482	0.752214204
0.72541744	0.752357717
0.725674326	0.75250123
0.72601684	0.752644743
0.726273726	0.752788257
0.726616241	0.75293177
0.726887398	0.753054781
0.727244184	0.75315729
0.727672328	0.753280302
0.727957757	0.753403313
0.728314543	0.753505823
0.728571429	0.753628834
0.7288854	0.753751845
0.729227915	0.753874856
0.729499072	0.753997868
0.729613244	0.754120879
0.729827316	0.75424389
0.730098473	0.7543464
0.730455259	0.754448909
0.730740688	0.754551419
0.731140288	0.754653928
0.731582703	0.754776939
0.731896675	0.754940955
0.732153561	0.755043464
0.732267732	0.755166475
0.732567433	0.755309989
0.732995576	0.755433
0.733309548	0.755556011
0.733780505	0.755658521
0.733980305	0.755843038
0.734337091	0.756027555
0.734636792	0.756150566
0.734907949	0.756294079
0.735250464	0.756437592
0.735421721	0.756622109
0.735678607	0.756786124
0.735992579	0.756888634
0.736235193	0.757032147
0.736620522	0.757155158
0.736905951	0.757257668
0.737334094	0.757380679
0.737533895	0.75750369
0.737904952	0.7576062
0.738133295	0.757770215
0.738361638	0.757893226
0.738761239	0.758057241
0.739118025	0.75826226
0.739403454	0.758405773
0.739574711	0.758508283
0.739931497	0.758651796
0.740202654	0.758815811
0.740545169	0.75891832
0.740687884	0.759061834
0.74104467	0.759205347
0.741429999	0.75934886
0.74154417	0.759512875
0.741915228	0.759615385
0.742043671	0.759738396
0.742371914	0.759840905
0.742700157	0.759963917
0.743114029	0.76010743
0.743428001	0.760250943
0.743613529	0.760414958
0.744198658	0.760558471
0.744341373	0.760722486
0.744626802	0.760824996
0.744912231	0.760927505
0.745240474	0.76109152
0.745440274	0.761296539
0.745682889	0.761440052
0.746053946	0.761563064
0.746396461	0.761686075
0.746767518	0.76185009
0.747052947	0.761973102
0.747395462	0.762157619
0.747595262	0.762342135
0.747709433	0.762485649
0.747894962	0.76260866
0.748223205	0.762731671
0.748551449	0.762834181
0.748951049	0.76293669
0.749250749	0.763080203
0.749593264	0.763182713
0.749707435	0.763285222
0.750235479	0.763428735
0.750592265	0.763551747
0.75093478	0.763674758
0.75133438	0.763859275
0.751519909	0.763961784
0.751705437	0.7641258
0.752005138	0.764269313
0.752347652	0.764392324
0.752647353	0.764515335
0.752932782	0.764658849
0.753203939	0.764822864
0.753403739	0.764945875
0.753646354	0.765130392
0.753860425	0.765273905
0.75410304	0.765417418
0.754288569	0.76554043
0.754631083	0.765663441
0.754973598	0.765786452
0.755216212	0.765888962
0.755501641	0.765991471
0.755644356	0.766114483
0.755929785	0.766257996
0.756215213	0.766360505
0.756457828	0.766565524
0.7566719	0.766709037
0.756885971	0.76685255
0.757299843	0.766996064
0.757642358	0.767160079
0.757770801	0.767365098
0.758056229	0.767488109
0.758284573	0.767590618
0.75845583	0.767754633
0.758698444	0.767877645
0.759040959	0.768000656
0.759340659	0.768144169
0.759469102	0.768246679
0.759697445	0.768431196
0.759868703	0.768554207
0.760168403	0.76869772
0.760682175	0.768964245
0.760810618	0.769148762
0.761181675	0.769292275
0.76142429	0.769538298
0.76162409	0.769681811
0.761909519	0.769948335
0.762194948	0.770071347
0.762394748	0.770276365
0.762637363	0.770378875
0.76290852	0.770501886
0.763165406	0.770645399
0.763350935	0.770829916
0.763536464	0.770952928
0.763764807	0.771116943
0.763878978	0.771239954
0.764207221	0.771465475
0.764435564	0.77162949
0.764649636	0.771814007
0.764749536	0.77195752
0.764963608	0.772142037
0.765063508	0.77228555
0.765320394	0.77238806
0.765591551	0.772552075
0.765705723	0.772675086
0.76587698	0.772839101
0.766091052	0.772982614
0.766248038	0.773126128
0.766419295	0.773290143
0.766718995	0.773433656
0.767004424	0.773577169
0.767232767	0.77380269
0.76746111	0.773946203
0.767646639	0.774069214
0.767803625	0.774212728
0.767874982	0.774356241
0.768060511	0.77445875
0.76824604	0.774643267
0.768431568	0.774807282
0.768816897	0.774930294
0.76904524	0.775114811
0.769173683	0.775299328
0.769359212	0.775504346
0.769559012	0.775627358
0.769758813	0.775750369
0.770272585	0.77587338
0.770443842	0.776057897
0.770629371	0.776201411
0.770772085	0.776385928
0.770929071	0.776529441
0.771057514	0.776672954
0.771371486	0.776816467
0.7715142	0.776918977
0.771771086	0.777082992
0.771956615	0.777226505
0.772085058	0.777329014
0.772270587	0.777493029
0.77249893	0.777677546
0.77269873	0.777800558
0.772927073	0.777903067
0.77319823	0.778087584
0.773383759	0.778231097
0.773526474	0.778395112
0.773840445	0.778518124
0.773997431	0.778743644
0.774097331	0.778866656
0.77438276	0.779071675
0.774639646	0.77923569
0.774810903	0.779379203
0.774925075	0.77956372
0.775082061	0.779666229
0.775196232	0.779809742
0.775324675	0.779973758
0.775510204	0.780076267
0.775881262	0.780240282
0.776109605	0.780363293
0.776295133	0.780486305
0.776566291	0.780629818
0.776894534	0.780793833
0.77705152	0.780916844
0.777265592	0.781060358
0.777436849	0.781224373
0.777722278	0.781367886
0.777964892	0.78163441
0.778079064	0.781798425
0.778250321	0.781962441
0.778364493	0.782126456
0.778550021	0.782269969
0.778707007	0.78249549
0.778949622	0.782659505
0.779135151	0.782803018
0.779320679	0.782926029
0.779577565	0.78315155
0.779748823	0.783356569
0.779991437	0.783459078
0.780191237	0.783602591
0.780405309	0.783705101
0.780605109	0.783848614
0.780804909	0.784053633
0.780961895	0.784197146
0.781133153	0.784299656
0.781290138	0.784484173
0.78160411	0.784627686
0.781689739	0.784730195
0.781846725	0.784914712
0.782046525	0.785037723
0.782274868	0.785201739
0.782431854	0.78532475
0.782603111	0.785529769
0.782745826	0.78565278
0.782831454	0.785796293
0.783045526	0.786062818
0.783202512	0.786226833
0.783559298	0.786452354
0.783801912	0.786616369
0.783901812	0.78673938
0.784087341	0.786944399
0.784558299	0.78706741
0.784758099	0.787231425
0.784929356	0.787415942
0.785157699	0.787538954
0.785400314	0.787682467
0.7856572	0.787969493
0.785728557	0.788092505
0.785814186	0.788236018
0.785985443	0.788420535
0.786099615	0.788564048
0.786342229	0.788748565
0.786484944	0.788892078
0.786699015	0.789056093
0.786856001	0.789199606
0.786955901	0.789425127
0.787112887	0.78956864
0.787269873	0.789794161
0.787355502	0.789937674
0.78754103	0.790163195
0.787626659	0.790306708
0.787797916	0.790470723
0.787926359	0.79065524
0.788011988	0.790819255
0.788183245	0.791024274
0.788283145	0.791147286
0.788582846	0.791270297
0.788739832	0.79141381
0.789053803	0.791557323
0.789182246	0.791782844
0.789310689	0.791946859
0.789581847	0.792090372
0.789696018	0.792192882
0.789853004	0.792315893
0.789995719	0.79250041
0.790124162	0.792664425
0.790281147	0.79293095
0.790366776	0.793094965
0.790580848	0.793320485
0.790837734	0.793546006
0.791051805	0.793730523
0.791223063	0.793874036
0.791422863	0.794058553
0.791551306	0.794161063
0.791722563	0.794263572
0.791836735	0.794386584
0.792136435	0.794571101
0.792336235	0.794694112
0.792564578	0.794899131
0.792907093	0.79510415
0.793049807	0.795288667
0.793206793	0.795452682
0.793363779	0.795596195
0.793506494	0.795739708
0.793791922	0.795903723
0.793948908	0.796067738
0.794091623	0.796252255
0.794234337	0.796457274
0.79436278	0.796682795
0.794519766	0.796826308
0.794748109	0.797092833
0.794848009	0.797256848
0.794976452	0.797359357
0.795133438	0.797543874
0.795304695	0.797687387
0.795390324	0.797851402
0.795575853	0.798076923
0.795818467	0.798199934
0.796003996	0.798363949
0.796289425	0.798466459
0.796403596	0.798630474
0.796532039	0.798835493
0.79673184	0.799061014
0.79693164	0.799245531
0.797102897	0.799389044
0.797288426	0.799491553
0.797645212	0.79967607
0.797773655	0.799860587
0.797859284	0.799983598
0.798001998	0.800147614
0.798187527	0.800332131
0.79831597	0.800537149
0.798472956	0.800639659
0.798672756	0.800742168
0.79881547	0.800967689
0.799000999	0.801111202
0.799143713	0.801295719
0.799329242	0.801439232
0.799457685	0.801582746
0.799728843	0.801705757
0.799885828	0.801869772
0.800228343	0.801972281
0.8003996	0.802115795
0.8004995	0.802300312
0.800627943	0.802423323
0.800899101	0.80260784
0.80108463	0.802771855
0.801298701	0.802915368
0.801455687	0.803017878
0.801569859	0.803202395
0.801755387	0.803407413
0.801969459	0.803612432
0.802169259	0.803735444
0.802340517	0.803919961
0.80256886	0.804165983
0.80276866	0.8043505
0.802911374	0.804514515
0.803096903	0.804740036
0.803282432	0.804883549
0.803610675	0.805006561
0.803810475	0.805150074
0.803996004	0.805375595
0.804181533	0.805519108
0.804324247	0.805683123
0.804524047	0.805826636
0.804595405	0.806134164
0.804795205	0.806359685
0.804966462	0.806482696
0.805066362	0.806790225
0.805494505	0.806933738
0.80563722	0.807138757
0.805808477	0.807302772
0.805965463	0.807589798
0.806165263	0.807753813
0.806336521	0.80793833
0.806464964	0.808102345
0.806607678	0.808266361
0.806807478	0.808430376
0.80692165	0.808614893
0.807078636	0.808840413
0.807235622	0.808942923
0.80742115	0.809106938
0.807635222	0.809250451
0.807777936	0.809475972
0.807920651	0.809680991
0.808120451	0.8097835
0.808320251	0.80988601
0.80850578	0.810050025
0.808662766	0.81021404
0.808891109	0.810337051
0.80900528	0.810501066
0.809105181	0.810685583
0.809276438	0.810829096
0.809490509	0.810931606
0.809661767	0.811075119
0.809804481	0.81119813
0.80999001	0.81130064
0.810218353	0.811423651
0.810403882	0.811546662
0.810546596	0.811710677
0.810646496	0.811854191
0.810732125	0.811997704
0.810832025	0.812100213
0.811003282	0.81228473
0.811188811	0.81238724
0.811302983	0.812571757
0.811545597	0.812735772
0.811702583	0.812899787
0.811816755	0.813063802
0.811916655	0.813248319
0.812087912	0.813391832
0.812244898	0.813555847
0.812401884	0.81369936
0.812573141	0.813863375
0.812687313	0.814006889
0.812872841	0.814191406
0.813001284	0.814396424
0.813115456	0.814519436
0.813243899	0.814724455
0.813358071	0.814826964
0.813515056	0.815154994
0.813686314	0.815257504
0.996417868	0.996555683
0.997159983	0.997252747
0.997274154	0.99739626
0.997445412	0.997560276
0.997730841	0.997724291
0.997887826	0.9978268
0.998030541	0.998011317
0.998273155	0.99815483
0.998487227	0.998298343
0.998658484	0.99858537
0.998744113	0.998687879
0.998886827	0.9989134
0.999000999	0.999036411
0.999072356	0.999220928
0.999314971	0.99934394
0.999514771	0.999466951
0.999671757	0.999712974
0.999885828	0.999897491
1	1

==> roc_data/ad_ds2_fanogan.dat <==
x   f(x)
0	0
0.38961039	0.608208955
1	1

==> roc_data/ad_ds2_ganomaly.dat <==
x   f(x)
0	0
0.394805195	0.604477612
1	1

==> roc_data/ad_ds2_healthygan.dat <==
x   f(x)
0	0
0	0.003731343
0	0.007462687
0.002597403	0.007462687
0.002597403	0.01119403
0.005194805	0.01119403
0.005194805	0.014925373
0.007792208	0.014925373
0.007792208	0.018656716
0.01038961	0.018656716
0.01038961	0.026119403
0.015584416	0.026119403
0.015584416	0.048507463
0.023376623	0.048507463
0.023376623	0.052238806
0.025974026	0.052238806
0.025974026	0.063432836
0.046753247	0.063432836
0.046753247	0.070895522
0.049350649	0.070895522
0.049350649	0.074626866
0.057142857	0.074626866
0.057142857	0.078358209
0.07012987	0.078358209
0.07012987	0.089552239
0.072727273	0.089552239
0.072727273	0.100746269
0.093506494	0.100746269
0.093506494	0.104477612
0.096103896	0.104477612
0.096103896	0.115671642
0.098701299	0.115671642
0.098701299	0.126865672
0.109090909	0.126865672
0.109090909	0.130597015
0.119480519	0.130597015
0.119480519	0.141791045
0.12987013	0.141791045
0.12987013	0.152985075
0.142857143	0.152985075
0.142857143	0.160447761
0.148051948	0.160447761
0.148051948	0.164179104
0.153246753	0.164179104
0.153246753	0.171641791
0.155844156	0.171641791
0.155844156	0.175373134
0.161038961	0.175373134
0.161038961	0.179104478
0.166233766	0.179104478
0.166233766	0.190298507
0.168831169	0.190298507
0.168831169	0.194029851
0.171428571	0.194029851
0.171428571	0.205223881
0.174025974	0.205223881
0.174025974	0.208955224
0.176623377	0.208955224
0.176623377	0.212686567
0.181818182	0.212686567
0.181818182	0.21641791
0.184415584	0.21641791
0.184415584	0.220149254
0.187012987	0.220149254
0.187012987	0.231343284
0.18961039	0.231343284
0.18961039	0.235074627
0.192207792	0.235074627
0.192207792	0.23880597
0.194805195	0.23880597
0.194805195	0.242537313
0.202597403	0.242537313
0.202597403	0.246268657
0.205194805	0.246268657
0.205194805	0.25
0.207792208	0.25
0.207792208	0.253731343
0.218181818	0.253731343
0.218181818	0.257462687
0.220779221	0.257462687
0.220779221	0.264925373
0.223376623	0.264925373
0.223376623	0.268656716
0.225974026	0.268656716
0.225974026	0.276119403
0.228571429	0.276119403
0.228571429	0.279850746
0.231168831	0.279850746
0.231168831	0.291044776
0.241558442	0.291044776
0.241558442	0.298507463
0.244155844	0.298507463
0.244155844	0.302238806
0.246753247	0.302238806
0.246753247	0.317164179
0.25974026	0.317164179
0.25974026	0.324626866
0.264935065	0.324626866
0.264935065	0.328358209
0.27012987	0.328358209
0.27012987	0.332089552
0.272727273	0.332089552
0.272727273	0.339552239
0.275324675	0.339552239
0.275324675	0.347014925
0.280519481	0.347014925
0.280519481	0.350746269
0.283116883	0.350746269
0.283116883	0.354477612
0.285714286	0.354477612
0.285714286	0.358208955
0.290909091	0.358208955
0.290909091	0.361940299
0.301298701	0.361940299
0.301298701	0.376865672
0.316883117	0.376865672
0.316883117	0.380597015
0.319480519	0.380597015
0.319480519	0.384328358
0.322077922	0.384328358
0.322077922	0.388059701
0.335064935	0.388059701
0.335064935	0.391791045
0.34025974	0.391791045
0.34025974	0.395522388
0.348051948	0.395522388
0.348051948	0.414179104
0.358441558	0.414179104
0.358441558	0.421641791
0.361038961	0.421641791
0.361038961	0.429104478
0.371428571	0.429104478
0.371428571	0.432835821
0.374025974	0.432835821
0.374025974	0.436567164
0.379220779	0.436567164
0.379220779	0.440298507
0.405194805	0.440298507
0.405194805	0.447761194
0.41038961	0.447761194
0.41038961	0.451492537
0.412987013	0.451492537
0.412987013	0.458955224
0.415584416	0.458955224
0.415584416	0.462686567
0.420779221	0.462686567
0.420779221	0.470149254
0.425974026	0.470149254
0.425974026	0.48880597
0.431168831	0.48880597
0.431168831	0.496268657
0.438961039	0.496268657
0.438961039	0.507462687
0.441558442	0.507462687
0.441558442	0.514925373
0.446753247	0.514925373
0.446753247	0.518656716
0.449350649	0.518656716
0.449350649	0.52238806
0.45974026	0.52238806
0.45974026	0.529850746
0.467532468	0.529850746
0.467532468	0.53358209
0.483116883	0.53358209
0.483116883	0.537313433
0.490909091	0.537313433
0.490909091	0.541044776
0.498701299	0.541044776
0.498701299	0.552238806
0.501298701	0.552238806
0.501298701	0.555970149
0.503896104	0.555970149
0.503896104	0.567164179
0.506493506	0.567164179
0.506493506	0.570895522
0.514285714	0.570895522
0.514285714	0.574626866
0.524675325	0.574626866
0.524675325	0.582089552
0.535064935	0.582089552
0.535064935	0.589552239
0.553246753	0.589552239
0.553246753	0.593283582
0.561038961	0.593283582
0.561038961	0.608208955
0.576623377	0.608208955
0.576623377	0.611940299
0.581818182	0.611940299
0.581818182	0.615671642
0.592207792	0.615671642
0.592207792	0.619402985
0.594805195	0.619402985
0.594805195	0.630597015
0.6	0.630597015
0.6	0.638059701
0.607792208	0.638059701
0.607792208	0.652985075
0.61038961	0.652985075
0.61038961	0.656716418
0.612987013	0.656716418
0.612987013	0.660447761
0.618181818	0.660447761
0.618181818	0.664179104
0.623376623	0.664179104
0.623376623	0.667910448
0.628571429	0.667910448
0.628571429	0.682835821
0.633766234	0.682835821
0.633766234	0.686567164
0.636363636	0.686567164
0.636363636	0.697761194
0.646753247	0.697761194
0.646753247	0.701492537
0.654545455	0.701492537
0.654545455	0.71641791
0.65974026	0.71641791
0.65974026	0.723880597
0.664935065	0.723880597
0.664935065	0.72761194
0.67012987	0.72761194
0.67012987	0.731343284
0.672727273	0.731343284
0.672727273	0.735074627
0.675324675	0.735074627
0.675324675	0.742537313
0.677922078	0.742537313
0.677922078	0.75
0.680519481	0.75
0.680519481	0.753731343
0.683116883	0.753731343
0.683116883	0.757462687
0.685714286	0.757462687
0.685714286	0.768656716
0.688311688	0.768656716
0.688311688	0.77238806
0.690909091	0.77238806
0.690909091	0.779850746
0.703896104	0.779850746
0.703896104	0.78358209
0.709090909	0.78358209
0.709090909	0.787313433
0.711688312	0.787313433
0.711688312	0.791044776
0.716883117	0.791044776
0.716883117	0.798507463
0.722077922	0.798507463
0.722077922	0.805970149
0.72987013	0.805970149
0.72987013	0.813432836
0.732467532	0.813432836
0.732467532	0.817164179
0.735064935	0.817164179
0.735064935	0.828358209
0.737662338	0.828358209
0.737662338	0.835820896
0.745454545	0.835820896
0.745454545	0.839552239
0.748051948	0.839552239
0.748051948	0.843283582
0.753246753	0.843283582
0.753246753	0.847014925
0.758441558	0.847014925
0.758441558	0.850746269
0.761038961	0.850746269
0.761038961	0.854477612
0.763636364	0.854477612
0.763636364	0.858208955
0.774025974	0.858208955
0.774025974	0.865671642
0.779220779	0.865671642
0.779220779	0.873134328
0.8	0.873134328
0.8	0.876865672
0.81038961	0.876865672
0.81038961	0.880597015
0.820779221	0.880597015
0.820779221	0.884328358
0.823376623	0.884328358
0.823376623	0.888059701
0.844155844	0.888059701
0.844155844	0.891791045
0.846753247	0.891791045
0.846753247	0.895522388
0.854545455	0.895522388
0.854545455	0.906716418
0.857142857	0.906716418
0.857142857	0.910447761
0.87012987	0.910447761
0.87012987	0.914179104
0.872727273	0.914179104
0.872727273	0.917910448
0.875324675	0.917910448
0.875324675	0.921641791
0.883116883	0.921641791
0.883116883	0.925373134
0.885714286	0.925373134
0.885714286	0.929104478
0.911688312	0.929104478
0.911688312	0.932835821
0.916883117	0.932835821
0.916883117	0.936567164
0.919480519	0.936567164
0.919480519	0.940298507
0.92987013	0.940298507
0.92987013	0.947761194
0.94025974	0.947761194
0.94025974	0.962686567
0.942857143	0.962686567
0.942857143	0.96641791
0.945454545	0.96641791
0.945454545	0.970149254
0.953246753	0.970149254
0.953246753	0.973880597
0.958441558	0.973880597
0.958441558	0.97761194
0.963636364	0.97761194
0.963636364	0.981343284
0.966233766	0.981343284
0.966233766	0.98880597
0.968831169	0.98880597
0.968831169	0.992537313
0.974025974	0.992537313
0.974025974	0.996268657
0.997402597	0.996268657
0.997402597	1
1	1

==> roc_data/head_ds1_alad.dat <==
x   f(x)
0.0	0.0
0.0	0.006666666666666670
0.0	0.3
0.010416666666666700	0.3
0.010416666666666700	0.36666666666666700
0.020833333333333300	0.36666666666666700
0.020833333333333300	0.38666666666666700
0.03125	0.38666666666666700
0.03125	0.44
0.041666666666666700	0.44
0.041666666666666700	0.44666666666666700
0.052083333333333300	0.44666666666666700
0.052083333333333300	0.47333333333333300
0.07291666666666670	0.47333333333333300
0.07291666666666670	0.49333333333333300
0.08333333333333330	0.49333333333333300
0.08333333333333330	0.5066666666666670
0.10416666666666700	0.5066666666666670
0.10416666666666700	0.5133333333333330
0.11458333333333300	0.5133333333333330
0.11458333333333300	0.52
0.125	0.52
0.125	0.5266666666666670
0.14583333333333300	0.5266666666666670
0.14583333333333300	0.58
0.15625	0.58
0.15625	0.5866666666666670
0.16666666666666700	0.5866666666666670
0.16666666666666700	0.6
0.19791666666666700	0.6
0.19791666666666700	0.6066666666666670
0.20833333333333300	0.6066666666666670
0.20833333333333300	0.6266666666666670
0.23958333333333300	0.6266666666666670
0.23958333333333300	0.64
0.25	0.64
0.25	0.6466666666666670
0.2708333333333330	0.6466666666666670
0.2708333333333330	0.66
0.28125	0.66
0.28125	0.6666666666666670
0.2916666666666670	0.6666666666666670
0.2916666666666670	0.68
0.3020833333333330	0.68
0.3020833333333330	0.7
0.3125	0.7
0.3125	0.7066666666666670
0.3229166666666670	0.7066666666666670
0.3229166666666670	0.7266666666666670
0.34375	0.7266666666666670
0.34375	0.7466666666666670
0.3541666666666670	0.7466666666666670
0.3541666666666670	0.7666666666666670
0.3854166666666670	0.7666666666666670
0.3854166666666670	0.78
0.3958333333333330	0.78
0.3958333333333330	0.7933333333333330
0.4166666666666670	0.7933333333333330
0.4166666666666670	0.8
0.4270833333333330	0.8
0.4270833333333330	0.8066666666666670
0.4375	0.8066666666666670
0.4375	0.8133333333333330
0.5	0.8133333333333330
0.5	0.8333333333333330
0.5104166666666670	0.8333333333333330
0.5104166666666670	0.84
0.5416666666666670	0.84
0.5416666666666670	0.8466666666666670
0.5520833333333330	0.8466666666666670
0.5520833333333330	0.8533333333333330
0.5625	0.8533333333333330
0.5625	0.8733333333333330
0.59375	0.8733333333333330
0.59375	0.88
0.6041666666666670	0.88
0.6041666666666670	0.8866666666666670
0.6354166666666670	0.8866666666666670
0.6354166666666670	0.9
0.6458333333333330	0.9
0.6458333333333330	0.9133333333333330
0.71875	0.9133333333333330
0.71875	0.9266666666666670
0.75	0.9266666666666670
0.75	0.9333333333333330
0.8229166666666670	0.9333333333333330
0.8229166666666670	0.94
0.8333333333333330	0.94
0.8333333333333330	0.9466666666666670
0.8541666666666670	0.9466666666666670
0.8541666666666670	0.9666666666666670
0.8958333333333330	0.9666666666666670
0.8958333333333330	0.9733333333333330
0.9166666666666670	0.9733333333333330
0.9166666666666670	0.98
0.9375	0.98
0.9375	1.0
1.0	1.0

==> roc_data/head_ds1_alocc.dat <==
x   f(x)
0	0
0.693333333	0.302083333
1	1

==> roc_data/head_ds1_brainomaly.dat <==
x   f(x)
0	0
0.006666667	0
0.013333333	0
0.013333333	0.052083333
0.02	0.052083333
0.02	0.104166667
0.026666667	0.104166667
0.026666667	0.114583333
0.033333333	0.114583333
0.033333333	0.145833333
0.04	0.145833333
0.04	0.177083333
0.046666667	0.177083333
0.046666667	0.197916667
0.053333333	0.197916667
0.053333333	0.291666667
0.06	0.291666667
0.06	0.364583333
0.066666667	0.364583333
0.066666667	0.375
0.08	0.375
0.08	0.427083333
0.086666667	0.427083333
0.086666667	0.458333333
0.093333333	0.458333333
0.093333333	0.5
0.1	0.5
0.1	0.604166667
0.106666667	0.604166667
0.106666667	0.645833333
0.113333333	0.645833333
0.113333333	0.65625
0.12	0.65625
0.12	0.677083333
0.126666667	0.677083333
0.126666667	0.71875
0.133333333	0.71875
0.133333333	0.739583333
0.14	0.739583333
0.14	0.760416667
0.146666667	0.760416667
0.146666667	0.864583333
0.153333333	0.864583333
0.153333333	0.875
0.16	0.875
0.16	0.895833333
0.166666667	0.895833333
0.166666667	0.90625
0.186666667	0.90625
0.186666667	0.9375
0.193333333	0.9375
0.193333333	0.947916667
0.2	0.947916667
0.2	0.989583333
0.206666667	0.989583333
0.206666667	1
1	1

==> roc_data/head_ds1_ddad.dat <==
x   f(x)
0 0
0.000246609	0.006345566
0.000493218	0.007186544
0.001726264	0.007721713
0.002909988	0.008103976
0.004537608	0.009021407
0.005277435	0.00970948
0.006263872	0.010321101
0.007003699	0.010932722
0.007546239	0.01146789
0.008286067	0.012079511
0.009124538	0.012614679
0.010308261	0.013073394
0.011787916	0.013608563
0.01297164	0.014067278
0.014007398	0.014602446
0.014747226	0.015061162
0.015585697	0.015519878
0.016572133	0.015902141
0.017114673	0.016360856
0.017953144	0.016743119
0.018939581	0.017431193
0.020073983	0.017813456
0.020912454	0.018272171
0.021750925	0.018730887
0.022638718	0.019189602
0.023723798	0.019648318
0.024611591	0.020183486
0.025745993	0.020565749
0.026633785	0.020948012
0.0275709	0.021406728
0.028853268	0.021941896
0.030184957	0.022324159
0.031664612	0.02293578
0.032749692	0.023547401
0.03324291	0.023929664
0.034032059	0.024388379
0.035215783	0.024770642
0.036004932	0.025152905
0.036596794	0.025535168
0.037336621	0.025993884
0.038076449	0.026452599
0.038520345	0.026911315
0.039408138	0.027293578
0.04054254	0.027828746
0.041430333	0.028211009
0.042219482	0.028746177
0.043353884	0.029204893
0.043896424	0.029740061
0.04512947	0.030275229
0.046115906	0.031039755
0.047447596	0.031727829
0.048286067	0.032262997
0.048828607	0.03264526
0.049617756	0.033180428
0.050505549	0.033868502
0.050850801	0.034327217
0.051442663	0.034862385
0.052034525	0.035550459
0.052774353	0.03616208
0.054155364	0.0367737
0.054648582	0.037232416
0.055240444	0.037767584
0.056177559	0.038149847
0.056670777	0.038914373
0.057459926	0.039449541
0.058199753	0.040366972
0.058742293	0.040902141
0.059630086	0.041437309
0.061405672	0.042125382
0.061948212	0.042737003
0.062589396	0.043577982
0.06298397	0.044189602
0.063625154	0.044801223
0.064118372	0.045412844
0.064907522	0.04587156
0.065499383	0.046253823
0.066189889	0.046712538
0.066683107	0.04793578
0.067422935	0.048470948
0.067817509	0.049082569
0.068458693	0.049541284
0.069247842	0.050076453
0.070480888	0.050764526
0.070974106	0.051299694
0.072009864	0.051681957
0.072749692	0.052217125
0.073588163	0.052828746
0.074130703	0.053211009
0.074475956	0.053669725
0.075117139	0.054051988
0.075561036	0.054740061
0.076202219	0.055428135
0.076794081	0.056116208
0.077237978	0.056574924
0.078323058	0.057110092
0.078766954	0.057721713
0.079408138	0.058180428
0.079802713	0.059021407
0.080147965	0.05970948
0.080690506	0.060626911
0.081479655	0.06146789
0.081923551	0.062003058
0.082268804	0.062996942
0.082663379	0.06353211
0.082959309	0.064220183
0.083600493	0.064678899
0.084192355	0.065137615
0.084784217	0.065749235
0.085080148	0.066437309
0.085622688	0.066819572
0.086362515	0.067278287
0.086806412	0.068042813
0.087151665	0.068501529
0.087792848	0.069189602
0.088434032	0.069724771
0.089223181	0.070107034
0.089667078	0.07087156
0.09025894	0.07148318
0.090604192	0.072706422
0.091294698	0.073547401
0.091787916	0.074311927
0.0924291	0.074770642
0.09297164	0.075152905
0.093464858	0.075840979
0.094204686	0.076605505
0.094500617	0.077370031
0.094993835	0.077905199
0.09568434	0.078899083
0.096078915	0.079587156
0.096621455	0.080122324
0.097114673	0.08088685
0.098002466	0.081804281
0.098495684	0.083027523
0.098939581	0.08440367
0.099580764	0.084862385
0.100320592	0.086085627
0.100764488	0.086544343
0.101060419	0.087538226
0.101701603	0.0882263
0.101997534	0.088761468
0.102244143	0.089602446
0.102540074	0.090214067
0.103033292	0.090902141
0.103378545	0.091972477
0.103822441	0.092737003
0.104167694	0.093730887
0.104562269	0.09441896
0.104907522	0.095259939
0.105450062	0.095948012
0.105893958	0.096330275
0.106535142	0.097477064
0.107176326	0.098470948
0.107916153	0.099159021
0.108261406	0.099617737
0.108705302	0.100535168
0.10919852	0.10175841
0.110036991	0.102522936
0.110382244	0.103440367
0.110727497	0.103975535
0.111270037	0.104969419
0.11161529	0.105504587
0.111960543	0.106345566
0.112552404	0.107110092
0.112996301	0.107721713
0.113440197	0.108562691
0.114130703	0.109174312
0.114673243	0.110015291
0.115314427	0.110397554
0.115659679	0.110932722
0.116004932	0.111391437
0.116399507	0.112232416
0.116794081	0.112920489
0.117385943	0.113608563
0.117879162	0.114373089
0.118323058	0.114831804
0.11891492	0.115443425
0.119408138	0.116131498
0.120147965	0.116590214
0.120641184	0.117584098
0.120937115	0.118807339
0.121381011	0.119342508
0.121972873	0.119954128
0.122466091	0.120642202
0.122909988	0.121406728
0.12325524	0.122247706
0.123699137	0.123088685
0.124290999	0.123700306
0.124685573	0.124311927
0.125573366	0.125152905
0.126017263	0.125688073
0.126707768	0.126605505
0.126954377	0.127599388
0.127398274	0.128058104
0.128187423	0.128899083
0.128631319	0.129663609
0.128976572	0.130351682
0.129371147	0.131116208
0.129667078	0.131804281
0.129963009	0.132568807
0.130406905	0.133180428
0.130752158	0.134250765
0.131541307	0.134785933
0.131837238	0.135550459
0.132182491	0.136314985
0.132577065	0.137155963
0.13297164	0.137538226
0.133415536	0.1382263
0.133760789	0.139143731
0.134254007	0.139755352
0.134747226	0.140366972
0.135240444	0.140978593
0.135881628	0.141590214
0.136276202	0.143042813
0.13701603	0.143960245
0.137509248	0.145259939
0.137903822	0.14617737
0.138545006	0.146865443
0.13918619	0.147706422
0.139630086	0.148394495
0.139975339	0.149006116
0.140320592	0.150382263
0.140912454	0.151299694
0.14135635	0.151987768
0.141750925	0.152752294
0.142293465	0.153593272
0.142786683	0.154434251
0.143131936	0.155198777
0.143477189	0.15588685
0.143970407	0.156498471
0.144562269	0.157415902
0.144907522	0.158103976
0.145302096	0.158639144
0.145893958	0.159250765
0.146140567	0.160397554
0.146535142	0.161009174
0.147077682	0.161926606
0.147472256	0.162691131
0.14811344	0.1632263
0.148409371	0.163914373
0.148803946	0.164525994
0.149099877	0.165825688
0.149543773	0.166743119
0.149889026	0.167737003
0.1502836	0.168195719
0.150727497	0.168883792
0.151418002	0.169571865
0.151763255	0.170107034
0.152355117	0.170642202
0.152799014	0.17148318
0.153736128	0.172324159
0.154081381	0.17293578
0.154771887	0.173623853
0.155215783	0.174311927
0.155758323	0.175
0.156103576	0.175917431
0.1572873	0.17675841
0.157780518	0.177828746
0.158273736	0.17882263
0.158717633	0.180045872
0.159062885	0.181192661
0.159605425	0.181804281
0.16	0.183027523
0.160345253	0.183486239
0.160937115	0.18440367
0.161282367	0.185015291
0.161972873	0.186009174
0.1627127	0.187003058
0.163107275	0.187538226
0.163649815	0.188608563
0.164143033	0.189296636
0.164685573	0.190061162
0.165376079	0.191131498
0.165869297	0.191513761
0.166855734	0.192431193
0.167496917	0.193348624
0.16784217	0.194266055
0.168434032	0.194801223
0.168877928	0.195489297
0.169223181	0.196406728
0.169617756	0.197400612
0.170061652	0.198088685
0.170308261	0.198929664
0.170702836	0.199464832
0.171245376	0.200076453
0.171689273	0.200764526
0.171985203	0.201376147
0.172527744	0.201834862
0.172872996	0.202675841
0.173316893	0.203287462
0.174007398	0.204051988
0.174845869	0.204510703
0.175191122	0.205122324
0.175487053	0.205504587
0.175782984	0.206269113
0.176276202	0.206957187
0.176621455	0.207874618
0.176966708	0.208562691
0.177607891	0.209097859
0.178199753	0.209556575
0.178594328	0.210091743
0.179087546	0.210856269
0.179432799	0.211314985
0.179975339	0.212003058
0.180221948	0.212538226
0.180764488	0.213073394
0.18135635	0.213685015
0.181750925	0.214678899
0.182096178	0.215519878
0.182688039	0.216284404
0.183279901	0.216972477
0.18377312	0.218042813
0.184118372	0.218730887
0.184808878	0.219342508
0.18540074	0.220795107
0.186041924	0.222247706
0.186535142	0.22293578
0.18702836	0.223470948
0.187422935	0.224464832
0.187718866	0.225229358
0.188261406	0.226146789
0.188557337	0.227140673
0.189149199	0.227905199
0.189691739	0.228746177
0.190234279	0.229740061
0.190875462	0.230428135
0.191565968	0.231498471
0.192207152	0.232186544
0.192799014	0.232874618
0.193193588	0.234097859
0.19378545	0.235091743
0.194574599	0.235779817
0.195166461	0.236850153
0.19595561	0.237461774
0.19649815	0.238149847
0.196991369	0.238608563
0.197237978	0.239525994
0.197681874	0.240366972
0.198175092	0.241666667
0.198618989	0.242201835
0.199062885	0.242966361
0.199506782	0.244036697
0.199950678	0.244801223
0.200493218	0.245718654
0.200887793	0.246253823
0.201282367	0.247400612
0.201775586	0.248623853
0.202367448	0.249082569
0.203107275	0.249617737
0.203847102	0.250076453
0.204093711	0.251376147
0.204488286	0.251987768
0.204882861	0.252599388
0.205277435	0.25382263
0.205770654	0.254434251
0.206165228	0.254969419
0.206559803	0.255810398
0.206855734	0.257186544
0.207398274	0.257721713
0.207792848	0.258180428
0.208088779	0.259785933
0.208483354	0.260397554
0.208976572	0.261850153
0.209519112	0.262461774
0.209913687	0.263608563
0.210505549	0.264755352
0.210850801	0.265902141
0.211491985	0.266360856
0.211935882	0.267278287
0.212281134	0.267889908
0.212527744	0.268654434
0.212922318	0.269877676
0.213366215	0.270412844
0.214007398	0.271253823
0.214500617	0.272400612
0.215043157	0.273318043
0.215635018	0.274006116
0.216078915	0.274617737
0.216374846	0.275764526
0.217065351	0.276529052
0.217459926	0.277370031
0.217953144	0.278287462
0.218446363	0.279051988
0.218742293	0.280657492
0.219038224	0.281345566
0.219284834	0.282874618
0.219827374	0.283792049
0.220073983	0.284480122
0.220468557	0.285550459
0.221257707	0.286697248
0.221602959	0.287385321
0.222046856	0.288302752
0.22244143	0.288761468
0.222786683	0.289908257
0.223427867	0.290672783
0.224069051	0.291513761
0.224562269	0.29204893
0.225252774	0.293119266
0.225745993	0.293577982
0.226239211	0.294266055
0.226584464	0.295259939
0.226880395	0.296100917
0.227422935	0.297171254
0.227768187	0.297706422
0.22811344	0.298088685
0.228803946	0.298547401
0.229346486	0.299311927
0.229593095	0.300229358
0.230086313	0.301223242
0.23053021	0.301987768
0.230875462	0.302828746
0.23161529	0.303593272
0.232009864	0.304663609
0.232453761	0.305428135
0.232946979	0.30588685
0.233736128	0.306727829
0.234032059	0.307186544
0.234475956	0.308562691
0.234969174	0.309785933
0.235265105	0.310626911
0.235856967	0.311238532
0.236399507	0.311850153
0.236843403	0.312691131
0.237385943	0.3132263
0.237731196	0.314220183
0.238076449	0.314755352
0.238471023	0.315519878
0.23891492	0.315978593
0.239408138	0.31704893
0.239654747	0.318042813
0.240197287	0.31911315
0.240690506	0.320489297
0.240937115	0.321253823
0.241233046	0.321788991
0.241726264	0.322400612
0.242071517	0.323470948
0.2427127	0.324617737
0.243205919	0.325840979
0.243600493	0.32675841
0.243896424	0.327675841
0.244389642	0.328593272
0.244882861	0.329587156
0.24512947	0.330428135
0.245573366	0.331192661
0.245869297	0.331957187
0.246263872	0.333027523
0.246658446	0.333562691
0.247102343	0.334480122
0.247546239	0.335397554
0.247940814	0.336314985
0.248434032	0.337003058
0.248729963	0.337844037
0.249025894	0.338608563
0.249321825	0.339755352
0.249913687	0.34029052
0.250406905	0.340978593
0.25080148	0.341437309
0.251442663	0.34204893
0.251738594	0.342889908
0.252527744	0.343348624
0.253020962	0.34441896
0.253662145	0.344954128
0.254106042	0.345795107
0.254648582	0.347094801
0.255191122	0.34793578
0.255733662	0.348547401
0.25647349	0.349235474
0.256818742	0.350458716
0.257114673	0.351070336
0.257657213	0.352217125
0.258002466	0.352905199
0.258446363	0.353975535
0.258890259	0.354434251
0.25918619	0.355045872
0.259531443	0.355810398
0.260172626	0.356574924
0.260665845	0.357110092
0.261208385	0.35764526
0.261701603	0.358333333
0.262392109	0.359480122
0.263131936	0.360474006
0.26377312	0.361238532
0.264167694	0.362079511
0.264660912	0.362920489
0.265154131	0.364143731
0.265499383	0.364984709
0.265795314	0.365366972
0.266239211	0.365978593
0.267077682	0.366743119
0.267521578	0.36735474
0.267866831	0.367966361
0.268162762	0.368425076
0.268557337	0.369495413
0.268902589	0.370030581
0.269346486	0.370565749
0.26998767	0.371330275
0.270332922	0.372247706
0.270678175	0.373088685
0.271319359	0.373700306
0.271664612	0.374311927
0.271960543	0.374923547
0.272503083	0.375840979
0.272946979	0.376376147
0.273588163	0.376911315
0.274081381	0.377522936
0.274574599	0.378058104
0.275018496	0.378669725
0.27541307	0.37912844
0.275856967	0.379816514
0.27649815	0.381116208
0.277188656	0.382033639
0.277533909	0.382798165
0.278027127	0.383944954
0.278717633	0.384785933
0.279358816	0.385397554
0.279802713	0.385856269
0.280147965	0.386850153
0.28054254	0.387691131
0.280937115	0.38853211
0.281233046	0.389525994
0.281676942	0.390519878
0.282268804	0.391360856
0.282959309	0.392201835
0.28325524	0.393042813
0.283797781	0.393730887
0.284093711	0.39441896
0.284537608	0.395107034
0.285080148	0.395642202
0.285524044	0.396559633
0.286066584	0.39793578
0.286559803	0.398547401
0.287003699	0.399770642
0.287694205	0.40030581
0.288138101	0.401529052
0.288828607	0.402752294
0.289420469	0.403593272
0.289864365	0.404204893
0.29025894	0.404816514
0.29080148	0.405428135
0.291245376	0.406116208
0.291689273	0.407110092
0.292675709	0.408103976
0.293316893	0.408715596
0.293563502	0.409633028
0.293958076	0.410321101
0.294500617	0.411314985
0.294993835	0.411850153
0.295289766	0.412614679
0.295635018	0.413149847
0.296424168	0.414067278
0.296917386	0.415137615
0.297213317	0.41559633
0.297755857	0.416513761
0.298051788	0.41704893
0.298890259	0.417889908
0.299235512	0.418807339
0.299778052	0.419801223
0.300221948	0.420259939
0.300468557	0.42087156
0.300912454	0.422018349
0.301307028	0.42293578
0.302145499	0.423776758
0.302836005	0.424388379
0.303131936	0.425
0.303575832	0.425993884
0.304118372	0.42675841
0.304660912	0.427752294
0.305104809	0.428363914
0.305499383	0.42882263
0.30648582	0.429204893
0.307176326	0.429969419
0.307620222	0.430657492
0.308064118	0.431957187
0.308458693	0.432492355
0.309050555	0.433409786
0.309346486	0.434480122
0.309691739	0.435244648
0.310086313	0.435626911
0.31053021	0.43616208
0.311171393	0.436544343
0.311713933	0.437232416
0.312355117	0.437767584
0.312651048	0.438761468
0.313144266	0.439449541
0.313538841	0.440137615
0.314180025	0.440749235
0.314574599	0.441513761
0.315265105	0.442584098
0.315856967	0.443272171
0.316399507	0.444495413
0.316843403	0.445642202
0.317237978	0.446253823
0.317533909	0.447094801
0.318027127	0.448012232
0.318421702	0.448853211
0.318766954	0.449388379
0.319112207	0.45030581
0.319506782	0.450764526
0.32	0.45175841
0.320493218	0.452370031
0.320887793	0.453211009
0.321528977	0.454051988
0.321923551	0.454587156
0.322268804	0.455275229
0.322614057	0.456498471
0.322860666	0.457033639
0.323156597	0.457492355
0.323600493	0.45795107
0.324192355	0.458944954
0.324537608	0.459480122
0.324882861	0.460091743
0.325326757	0.460932722
0.325869297	0.4617737
0.326263872	0.462155963
0.326707768	0.462844037
0.327003699	0.463685015
0.327398274	0.464296636
0.328236745	0.464831804
0.329075216	0.465214067
0.329519112	0.466055046
0.329963009	0.466972477
0.330406905	0.468195719
0.330850801	0.469189602
0.331196054	0.469954128
0.331491985	0.47117737
0.33188656	0.472018349
0.332182491	0.473318043
0.332626387	0.474617737
0.333119605	0.475229358
0.333563502	0.476529052
0.333958076	0.477217125
0.334401973	0.477905199
0.334993835	0.478669725
0.335240444	0.479357798
0.335733662	0.479969419
0.336276202	0.480733945
0.336621455	0.481269113
0.33701603	0.482033639
0.337607891	0.483180428
0.338002466	0.483639144
0.338495684	0.484174312
0.339235512	0.484633028
0.339482121	0.485244648
0.340123305	0.486314985
0.340764488	0.487079511
0.341405672	0.487844037
0.342293465	0.488379205
0.342786683	0.488990826
0.343329223	0.490137615
0.34377312	0.49059633
0.344463625	0.491284404
0.344956843	0.491743119
0.345302096	0.492584098
0.345647349	0.493425076
0.346436498	0.494189602
0.34702836	0.494801223
0.347669544	0.496024465
0.348458693	0.496712538
0.348754624	0.497400612
0.349247842	0.49793578
0.349691739	0.498776758
0.3502836	0.49969419
0.350776819	0.500152905
0.351220715	0.500917431
0.351763255	0.501911315
0.352108508	0.502522936
0.352651048	0.502981651
0.353144266	0.503746177
0.353440197	0.504740061
0.353933416	0.505351682
0.354278668	0.506192661
0.354821208	0.506880734
0.355166461	0.507568807
0.356004932	0.508256881
0.35649815	0.508944954
0.356794081	0.509862385
0.357188656	0.510626911
0.357632552	0.5117737
0.358323058	0.512844037
0.358964242	0.513608563
0.359358816	0.514449541
0.359852035	0.51529052
0.360098644	0.515749235
0.360493218	0.516590214
0.361035758	0.516972477
0.361578298	0.517737003
0.362120838	0.518348624
0.362564735	0.51911315
0.363205919	0.519954128
0.363797781	0.520948012
0.364143033	0.521559633
0.364636252	0.521941896
0.365030826	0.522477064
0.365622688	0.523165138
0.366263872	0.524006116
0.366658446	0.524464832
0.367250308	0.525382263
0.367743527	0.526070336
0.368483354	0.52675841
0.369223181	0.527370031
0.3697164	0.528058104
0.370110974	0.528899083
0.370554871	0.529740061
0.370900123	0.530198777
0.37134402	0.53058104
0.372133169	0.531116208
0.372577065	0.531880734
0.373070284	0.53233945
0.373958076	0.532721713
0.374500617	0.533180428
0.374895191	0.534021407
0.375437731	0.53470948
0.376276202	0.535703364
0.376917386	0.536620795
0.377361282	0.537767584
0.378002466	0.538990826
0.378495684	0.539755352
0.378890259	0.54029052
0.379334155	0.540902141
0.379580764	0.541743119
0.380369914	0.542201835
0.38081381	0.542966361
0.381208385	0.543960245
0.381701603	0.544648318
0.382046856	0.545259939
0.382293465	0.545795107
0.382786683	0.546559633
0.383082614	0.547324159
0.383625154	0.54824159
0.383871763	0.548853211
0.384364982	0.549388379
0.384808878	0.55
0.385450062	0.550535168
0.386387176	0.551070336
0.386683107	0.551834862
0.387225647	0.552752294
0.3875709	0.553211009
0.388064118	0.55412844
0.388803946	0.554740061
0.389395808	0.555657492
0.389691739	0.556345566
0.390036991	0.557262997
0.390628853	0.557721713
0.391023428	0.558562691
0.391368681	0.559480122
0.391861899	0.559938838
0.392207152	0.560703364
0.392651048	0.56116208
0.393292232	0.561697248
0.393736128	0.562385321
0.394180025	0.56353211
0.394673243	0.564067278
0.395117139	0.564678899
0.395659679	0.565214067
0.396300863	0.566055046
0.396892725	0.566743119
0.397435265	0.56735474
0.397731196	0.568272171
0.39837238	0.569266055
0.398816276	0.569801223
0.399556104	0.570259939
0.400098644	0.57087156
0.400591862	0.571559633
0.401183724	0.572706422
0.401726264	0.573394495
0.402219482	0.574006116
0.4027127	0.575
0.403205919	0.575382263
0.403699137	0.575993884
0.404636252	0.57706422
0.405326757	0.577752294
0.406263872	0.578363914
0.406954377	0.578899083
0.407595561	0.579434251
0.408335388	0.580045872
0.40892725	0.580428135
0.409420469	0.581039755
0.409913687	0.582033639
0.410308261	0.582568807
0.410850801	0.583333333
0.411245376	0.583868502
0.412231813	0.584480122
0.412922318	0.585015291
0.413563502	0.585550459
0.413810111	0.586238532
0.415092478	0.587767584
0.41568434	0.588608563
0.416424168	0.589449541
0.416917386	0.590137615
0.417459926	0.590672783
0.417953144	0.591666667
0.418939581	0.59204893
0.419580764	0.592737003
0.420320592	0.593272171
0.420715166	0.593883792
0.421159063	0.594571865
0.421652281	0.595030581
0.422145499	0.595642202
0.422688039	0.596100917
0.423378545	0.597400612
0.423871763	0.598088685
0.424414303	0.599388379
0.425104809	0.600382263
0.425647349	0.600993884
0.426189889	0.601987768
0.426732429	0.602752294
0.427866831	0.603669725
0.428409371	0.604663609
0.429099877	0.605504587
0.429839704	0.60588685
0.430480888	0.606574924
0.431319359	0.607798165
0.431713933	0.608180428
0.432207152	0.608715596
0.432749692	0.609633028
0.433440197	0.610244648
0.43432799	0.611238532
0.435018496	0.612232416
0.435856967	0.613073394
0.436300863	0.614067278
0.43674476	0.614525994
0.437188656	0.615061162
0.437632552	0.615978593
0.438175092	0.616437309
0.438717633	0.61704893
0.439654747	0.617737003
0.440049322	0.618119266
0.440591862	0.618730887
0.441282367	0.620183486
0.44162762	0.62087156
0.442120838	0.622400612
0.442466091	0.623088685
0.4427127	0.623547401
0.443107275	0.624006116
0.443551171	0.62469419
0.443847102	0.625917431
0.444340321	0.626376147
0.444981504	0.627293578
0.44567201	0.627828746
0.446066584	0.628363914
0.446461159	0.62912844
0.446855734	0.629740061
0.447398274	0.630198777
0.447694205	0.631039755
0.447990136	0.631727829
0.448581998	0.632262997
0.44892725	0.633027523
0.449420469	0.633409786
0.450061652	0.634021407
0.450406905	0.634785933
0.45080148	0.635856269
0.451196054	0.636697248
0.451935882	0.637232416
0.452330456	0.637691131
0.452725031	0.638379205
0.453366215	0.639449541
0.453908755	0.640366972
0.454254007	0.641284404
0.454845869	0.641896024
0.455437731	0.642584098
0.455782984	0.643272171
0.456670777	0.643807339
0.457114673	0.644342508
0.457657213	0.645336391
0.458150432	0.64617737
0.458692972	0.646865443
0.459334155	0.647477064
0.459876695	0.648318043
0.460221948	0.649006116
0.460665845	0.64969419
0.460961776	0.650229358
0.461504316	0.651223242
0.462046856	0.65206422
0.46298397	0.652828746
0.463329223	0.653287462
0.463822441	0.653746177
0.464217016	0.654510703
0.464759556	0.654892966
0.465252774	0.655428135
0.465647349	0.656345566
0.466140567	0.656957187
0.466683107	0.657492355
0.467373613	0.658256881
0.468064118	0.659021407
0.468803946	0.659785933
0.469395808	0.660397554
0.470184957	0.660779817
0.470579531	0.661544343
0.471713933	0.662155963
0.472207152	0.662614679
0.472651048	0.663073394
0.473045623	0.664067278
0.473489519	0.664678899
0.473884094	0.665443425
0.474426634	0.666131498
0.475117139	0.666666667
0.475659679	0.66735474
0.476399507	0.668119266
0.477090012	0.668654434
0.477533909	0.669266055
0.478125771	0.670030581
0.478717633	0.670489297
0.479062885	0.67117737
0.479852035	0.672094801
0.480295931	0.672629969
0.481035758	0.67324159
0.481923551	0.673776758
0.482416769	0.674235474
0.482909988	0.674770642
0.483600493	0.675458716
0.484143033	0.675993884
0.484932182	0.676376147
0.485524044	0.676834862
0.486017263	0.677752294
0.486461159	0.678593272
0.487003699	0.679434251
0.487792848	0.679969419
0.488187423	0.680810398
0.488581998	0.681498471
0.489420469	0.682033639
0.490061652	0.682798165
0.490554871	0.683333333
0.491245376	0.684174312
0.491689273	0.684862385
0.492231813	0.685932722
0.492626387	0.686620795
0.493119605	0.687232416
0.493760789	0.687767584
0.494254007	0.6882263
0.494747226	0.688761468
0.49568434	0.689678899
0.496029593	0.690366972
0.49647349	0.691055046
0.496966708	0.69204893
0.497262639	0.693195719
0.497755857	0.693654434
0.498249075	0.694036697
0.498692972	0.694801223
0.499334155	0.695183486
0.499827374	0.695948012
0.500221948	0.696406728
0.500517879	0.697094801
0.501011097	0.697553517
0.50135635	0.69793578
0.502096178	0.698547401
0.502786683	0.699235474
0.503427867	0.700076453
0.503871763	0.700993884
0.504463625	0.702293578
0.505055487	0.702905199
0.505598027	0.703746177
0.506140567	0.704281346
0.506732429	0.705045872
0.507176326	0.706116208
0.507669544	0.706880734
0.508014797	0.70764526
0.508754624	0.708256881
0.509494451	0.709556575
0.509889026	0.710168196
0.510480888	0.710932722
0.511270037	0.711697248
0.512256473	0.712155963
0.512848335	0.712691131
0.513588163	0.713302752
0.514032059	0.713761468
0.514525277	0.714602446
0.515215783	0.715137615
0.516103576	0.715672783
0.516794081	0.716131498
0.517090012	0.71704893
0.517533909	0.717584098
0.518520345	0.718119266
0.519013564	0.718807339
0.519901356	0.719495413
0.520789149	0.720030581
0.521479655	0.720565749
0.522268804	0.721024465
0.522860666	0.721941896
0.523649815	0.722477064
0.524389642	0.72324159
0.525030826	0.723623853
0.525376079	0.724082569
0.52621455	0.724847095
0.526855734	0.725535168
0.527348952	0.726223242
0.52784217	0.72675841
0.528187423	0.727599388
0.528483354	0.727981651
0.528976572	0.728363914
0.52946979	0.729204893
0.529913687	0.730045872
0.530209618	0.730810398
0.530604192	0.731192661
0.531196054	0.731804281
0.531787916	0.732415902
0.532133169	0.733027523
0.532823674	0.733639144
0.533464858	0.734250765
0.534352651	0.734938838
0.534747226	0.735626911
0.535536375	0.736238532
0.535782984	0.736697248
0.536078915	0.737461774
0.536374846	0.7382263
0.537755857	0.738685015
0.538150432	0.739525994
0.538939581	0.740137615
0.539432799	0.74059633
0.539926017	0.742125382
0.540468557	0.742813456
0.540863132	0.743807339
0.541602959	0.744724771
0.542145499	0.745565749
0.542786683	0.746406728
0.543822441	0.747171254
0.544364982	0.747859327
0.545252774	0.748623853
0.545992602	0.749541284
0.546337855	0.750382263
0.547718866	0.750917431
0.548064118	0.751299694
0.548557337	0.751911315
0.549247842	0.752522936
0.549691739	0.753287462
0.550579531	0.753975535
0.551220715	0.754740061
0.551960543	0.755428135
0.552749692	0.755963303
0.553144266	0.756651376
0.553736128	0.757262997
0.554475956	0.758103976
0.554969174	0.758486239
0.55541307	0.758944954
0.556004932	0.759327217
0.556399507	0.760015291
0.556695438	0.760932722
0.557336621	0.761391437
0.55782984	0.761926606
0.558421702	0.762767584
0.558865598	0.763455657
0.559408138	0.763914373
0.559802713	0.764678899
0.560246609	0.765366972
0.560887793	0.765825688
0.561381011	0.766284404
0.562219482	0.766819572
0.5627127	0.767278287
0.563205919	0.767889908
0.563995068	0.768501529
0.56458693	0.76911315
0.564981504	0.769954128
0.56567201	0.770642202
0.566263872	0.77148318
0.566806412	0.772400612
0.567595561	0.77293578
0.568187423	0.773623853
0.568680641	0.774159021
0.569272503	0.77469419
0.569667078	0.775229358
0.570061652	0.775993884
0.570702836	0.776376147
0.571689273	0.776987768
0.572281134	0.777522936
0.573020962	0.778058104
0.573366215	0.778669725
0.574500617	0.779434251
0.575289766	0.780045872
0.575930949	0.781422018
0.576720099	0.781880734
0.577262639	0.782492355
0.578150432	0.783027523
0.578840937	0.783639144
0.579580764	0.784021407
0.580073983	0.78470948
0.580665845	0.785244648
0.581307028	0.785626911
0.581948212	0.78616208
0.582392109	0.787079511
0.58298397	0.787538226
0.583921085	0.788379205
0.584463625	0.789296636
0.585548705	0.789602446
0.586041924	0.789984709
0.58702836	0.790672783
0.587521578	0.791284404
0.588014797	0.791743119
0.588606658	0.792431193
0.589149199	0.792966361
0.589593095	0.793425076
0.590332922	0.794036697
0.591664612	0.794648318
0.592503083	0.795565749
0.593341554	0.796253823
0.59378545	0.796636086
0.594771887	0.797247706
0.595807645	0.797706422
0.596695438	0.798318043
0.597681874	0.798929664
0.598175092	0.799617737
0.598816276	0.800152905
0.599556104	0.800688073
0.600197287	0.801299694
0.600937115	0.801681957
0.601479655	0.802217125
0.601972873	0.802675841
0.602515413	0.803363914
0.603551171	0.803975535
0.604143033	0.804663609
0.604685573	0.805504587
0.605474723	0.806116208
0.605869297	0.806727829
0.606411837	0.80764526
0.607595561	0.808333333
0.608039457	0.808868502
0.608976572	0.80970948
0.609963009	0.810244648
0.610308261	0.811009174
0.610949445	0.8117737
0.611245376	0.812308869
0.611935882	0.812767584
0.612922318	0.813302752
0.613563502	0.813914373
0.614204686	0.814449541
0.61459926	0.814908257
0.615782984	0.815519878
0.616374846	0.816207951
0.617410604	0.81704893
0.617854501	0.817431193
0.618347719	0.817966361
0.618890259	0.818425076
0.61918619	0.818960245
0.619630086	0.81941896
0.620369914	0.819877676
0.621208385	0.820336391
0.621652281	0.820795107
0.622293465	0.821636086
0.623033292	0.822171254
0.62352651	0.822553517
0.62431566	0.823165138
0.624956843	0.823623853
0.626387176	0.824082569
0.626880395	0.825
0.627718866	0.825688073
0.628212084	0.826223242
0.629346486	0.826605505
0.630036991	0.827217125
0.630875462	0.827981651
0.631565968	0.82882263
0.631911221	0.829510703
0.632404439	0.830122324
0.633292232	0.830963303
0.634278668	0.831727829
0.634919852	0.832415902
0.635856967	0.83295107
0.636695438	0.833639144
0.637385943	0.834327217
0.637731196	0.835091743
0.639013564	0.835550459
0.639605425	0.836085627
0.640197287	0.836544343
0.640591862	0.837461774
0.641134402	0.8382263
0.641824908	0.83883792
0.643008631	0.839220183
0.643551171	0.839755352
0.643995068	0.840366972
0.644882861	0.840978593
0.645524044	0.841666667
0.646461159	0.842201835
0.646954377	0.842584098
0.647644883	0.843119266
0.648434032	0.843501529
0.649075216	0.843960245
0.650308261	0.84441896
0.650900123	0.845030581
0.651837238	0.845642202
0.652281134	0.84617737
0.653020962	0.846865443
0.653464858	0.847247706
0.654500617	0.847859327
0.655092478	0.84824159
0.655536375	0.848700306
0.656128237	0.849082569
0.657706535	0.849847095
0.658397041	0.850535168
0.659136868	0.851223242
0.660468557	0.851834862
0.661701603	0.852293578
0.663082614	0.852981651
0.663625154	0.853440367
0.664611591	0.853899083
0.665844636	0.854663609
0.666239211	0.855122324
0.666584464	0.85588685
0.667521578	0.856269113
0.668162762	0.856727829
0.669149199	0.857492355
0.669889026	0.858409786
0.670826141	0.858792049
0.671763255	0.859174312
0.67270037	0.860015291
0.673292232	0.860779817
0.674377312	0.86116208
0.675363748	0.861697248
0.676054254	0.862155963
0.676843403	0.862614679
0.677336621	0.863073394
0.677731196	0.86353211
0.678323058	0.864143731
0.678717633	0.864678899
0.679852035	0.865214067
0.680986436	0.865825688
0.682614057	0.866437309
0.683205919	0.867201835
0.684192355	0.867889908
0.684981504	0.868425076
0.686066584	0.869036697
0.687102343	0.869495413
0.688236745	0.869877676
0.689173859	0.870412844
0.689617756	0.871100917
0.690456227	0.871636086
0.690900123	0.872171254
0.691689273	0.872553517
0.692675709	0.873012232
0.693563502	0.873623853
0.694254007	0.874082569
0.694895191	0.87469419
0.695733662	0.875229358
0.696670777	0.875688073
0.697607891	0.876146789
0.698594328	0.876681957
0.69918619	0.87706422
0.700024661	0.877522936
0.701257707	0.877905199
0.702194821	0.878440367
0.703279901	0.878975535
0.704019729	0.879740061
0.704710234	0.880351682
0.705252774	0.880733945
0.706387176	0.881116208
0.70702836	0.881574924
0.707817509	0.881957187
0.708557337	0.882721713
0.709494451	0.883333333
0.709889026	0.883868502
0.710431566	0.884556575
0.710826141	0.885168196
0.711368681	0.885703364
0.712009864	0.886085627
0.712749692	0.886620795
0.713489519	0.887155963
0.71432799	0.887614679
0.715561036	0.887996942
0.716004932	0.888685015
0.717090012	0.889143731
0.718027127	0.889678899
0.718569667	0.89029052
0.719309494	0.891131498
0.719704069	0.891666667
0.721183724	0.89204893
0.721874229	0.89235474
0.722367448	0.892966361
0.723057953	0.893425076
0.724438964	0.89411315
0.72621455	0.894648318
0.726905055	0.895030581
0.727250308	0.895642202
0.727990136	0.896330275
0.728581998	0.896788991
0.729667078	0.897247706
0.730406905	0.897706422
0.731442663	0.89824159
0.731787916	0.898700306
0.732626387	0.899159021
0.733020962	0.899541284
0.733612824	0.90030581
0.735339088	0.900688073
0.735733662	0.901070336
0.736424168	0.901529052
0.737311961	0.901911315
0.738397041	0.902599388
0.738890259	0.903287462
0.739827374	0.903899083
0.740468557	0.904281346
0.741109741	0.904740061
0.741997534	0.905198777
0.742688039	0.905657492
0.743329223	0.906039755
0.744118372	0.906498471
0.744956843	0.906880734
0.745795314	0.90733945
0.746979038	0.90795107
0.748014797	0.908715596
0.748853268	0.909174312
0.749691739	0.910015291
0.750480888	0.910550459
0.751220715	0.911085627
0.751911221	0.911544343
0.752848335	0.912003058
0.75378545	0.912461774
0.754475956	0.912996942
0.754821208	0.913608563
0.755709001	0.913990826
0.756300863	0.914678899
0.756991369	0.915519878
0.757731196	0.915978593
0.758421702	0.916360856
0.759556104	0.916819572
0.760049322	0.917584098
0.76054254	0.918119266
0.761479655	0.918654434
0.762416769	0.919036697
0.763353884	0.919495413
0.763995068	0.920030581
0.76458693	0.920642202
0.765228113	0.921024465
0.766313194	0.921406728
0.766707768	0.921865443
0.767348952	0.922324159
0.767891492	0.922706422
0.768483354	0.923165138
0.769075216	0.923623853
0.770209618	0.924082569
0.770702836	0.924541284
0.771837238	0.924923547
0.772330456	0.925535168
0.773662145	0.925993884
0.774451295	0.926376147
0.774944513	0.927140673
0.776374846	0.927599388
0.776966708	0.928211009
0.777459926	0.928593272
0.778692972	0.929051988
0.780024661	0.929510703
0.781307028	0.929892966
0.782046856	0.930275229
0.783033292	0.930657492
0.784907522	0.931269113
0.785844636	0.931804281
0.786880395	0.932262997
0.787669544	0.932721713
0.78919852	0.933256881
0.790135635	0.933639144
0.791516646	0.934174312
0.792996301	0.93470948
0.793933416	0.935397554
0.794722565	0.936009174
0.795462392	0.936391437
0.796448829	0.936850153
0.797583231	0.937308869
0.798816276	0.937691131
0.799654747	0.938073394
0.800295931	0.93883792
0.801183724	0.939373089
0.802318126	0.939755352
0.803403206	0.94029052
0.804882861	0.940825688
0.805474723	0.941437309
0.806855734	0.941819572
0.808187423	0.942278287
0.808976572	0.942889908
0.809617756	0.943425076
0.810900123	0.943883792
0.81188656	0.944342508
0.813168927	0.944801223
0.813958076	0.945183486
0.8151418	0.945718654
0.816029593	0.94617737
0.817262639	0.946865443
0.817903822	0.947324159
0.819087546	0.94793578
0.820912454	0.948623853
0.821405672	0.949159021
0.823279901	0.94969419
0.823921085	0.950152905
0.824414303	0.950611621
0.825548705	0.950993884
0.827274969	0.951376147
0.828310727	0.951911315
0.830382244	0.952599388
0.83161529	0.952981651
0.832355117	0.95351682
0.833538841	0.953975535
0.833933416	0.954434251
0.834278668	0.955045872
0.835758323	0.955504587
0.836942047	0.955963303
0.838471023	0.956269113
0.839260173	0.956651376
0.840246609	0.957110092
0.842071517	0.957492355
0.843403206	0.957874618
0.844537608	0.958256881
0.845228113	0.958715596
0.846609125	0.959250765
0.847398274	0.959633028
0.848039457	0.960015291
0.848828607	0.960397554
0.850160296	0.960856269
0.850850801	0.961238532
0.852330456	0.961620795
0.853810111	0.962003058
0.85568434	0.962614679
0.857657213	0.963073394
0.858692972	0.96353211
0.85918619	0.964143731
0.859827374	0.964525994
0.861750925	0.965061162
0.863921085	0.965443425
0.865006165	0.965825688
0.865893958	0.966666667
0.866732429	0.967201835
0.867422935	0.96766055
0.868705302	0.968042813
0.870135635	0.968501529
0.871171393	0.968883792
0.872305795	0.96941896
0.872897657	0.969954128
0.874081381	0.970489297
0.874969174	0.971100917
0.877484587	0.97148318
0.878421702	0.971865443
0.879210851	0.972324159
0.879950678	0.972706422
0.880887793	0.973088685
0.882416769	0.973470948
0.883847102	0.973853211
0.884734895	0.974235474
0.885918619	0.97469419
0.88675709	0.975076453
0.887348952	0.975458716
0.888631319	0.975764526
0.890160296	0.976146789
0.891491985	0.976834862
0.893464858	0.977446483
0.894500617	0.977828746
0.895437731	0.978287462
0.897459926	0.978746177
0.898446363	0.97912844
0.899580764	0.979740061
0.900715166	0.980122324
0.901750925	0.980504587
0.903575832	0.980963303
0.904808878	0.981422018
0.907176326	0.981880734
0.908409371	0.982415902
0.909691739	0.982798165
0.910678175	0.983180428
0.912009864	0.983562691
0.91324291	0.983944954
0.916152898	0.98440367
0.917040691	0.985091743
0.918076449	0.985550459
0.920246609	0.985932722
0.921430333	0.98646789
0.922268804	0.986926606
0.92458693	0.987308869
0.925918619	0.987844037
0.928039457	0.988379205
0.929321825	0.988990826
0.930900123	0.989449541
0.932281134	0.989908257
0.933316893	0.990366972
0.935043157	0.990749235
0.935980271	0.991207951
0.937755857	0.991590214
0.939778052	0.99204893
0.943575832	0.992507645
0.944759556	0.992889908
0.946337855	0.993272171
0.948360049	0.993730887
0.950431566	0.99411315
0.951861899	0.994648318
0.953538841	0.995030581
0.95649815	0.995412844
0.957780518	0.99587156
0.959802713	0.996253823
0.961528977	0.996712538
0.962466091	0.997247706
0.968434032	0.997629969
0.972231813	0.998088685
0.975092478	0.998470948
0.977755857	0.998853211
0.983329223	0.999235474
0.987373613	0.99969419
0.992059186	1
1 1

==> roc_data/head_ds1_fanogan.dat <==
x   f(x)
0	0
0.566666667	0.4375
1	1

==> roc_data/head_ds1_ganomaly.dat <==
x   f(x)
0	0
0.266666667	0.729166667
1	1

==> roc_data/head_ds1_healthygan.dat <==
x   f(x)
0	0
0	0.010416667
0	0.020833333
0.013333333	0.020833333
0.013333333	0.03125
0.02	0.03125
0.02	0.072916667
0.04	0.072916667
0.04	0.083333333
0.046666667	0.083333333
0.046666667	0.09375
0.053333333	0.09375
0.053333333	0.104166667
0.073333333	0.104166667
0.073333333	0.166666667
0.08	0.166666667
0.08	0.197916667
0.1	0.197916667
0.1	0.208333333
0.106666667	0.208333333
0.106666667	0.229166667
0.12	0.229166667
0.12	0.291666667
0.133333333	0.291666667
0.133333333	0.322916667
0.146666667	0.322916667
0.146666667	0.34375
0.153333333	0.34375
0.153333333	0.354166667
0.18	0.354166667
0.18	0.395833333
0.206666667	0.395833333
0.206666667	0.416666667
0.226666667	0.416666667
0.226666667	0.447916667
0.24	0.447916667
0.24	0.520833333
0.246666667	0.520833333
0.246666667	0.541666667
0.253333333	0.541666667
0.253333333	0.552083333
0.273333333	0.552083333
0.273333333	0.5625
0.286666667	0.5625
0.286666667	0.572916667
0.293333333	0.572916667
0.293333333	0.583333333
0.313333333	0.583333333
0.313333333	0.59375
0.32	0.59375
0.32	0.604166667
0.326666667	0.604166667
0.326666667	0.614583333
0.353333333	0.614583333
0.353333333	0.645833333
0.366666667	0.645833333
0.366666667	0.6875
0.373333333	0.6875
0.373333333	0.697916667
0.38	0.697916667
0.38	0.708333333
0.413333333	0.708333333
0.413333333	0.729166667
0.42	0.729166667
0.42	0.770833333
0.473333333	0.770833333
0.473333333	0.822916667
0.493333333	0.822916667
0.493333333	0.833333333
0.52	0.833333333
0.52	0.84375
0.526666667	0.84375
0.526666667	0.885416667
0.533333333	0.885416667
0.533333333	0.895833333
0.546666667	0.895833333
0.546666667	0.90625
0.593333333	0.90625
0.593333333	0.916666667
0.633333333	0.916666667
0.633333333	0.927083333
0.68	0.927083333
0.68	0.9375
0.72	0.9375
0.72	0.947916667
0.753333333	0.947916667
0.753333333	0.96875
0.76	0.96875
0.76	0.989583333
0.92	0.989583333
0.92	1
1	1

==> roc_data/head_ds2_alad.dat <==
x   f(x)
0	0
0	0.006666667
0.020618557	0.006666667
0.020618557	0.046666667
0.030927835	0.046666667
0.030927835	0.106666667
0.041237113	0.106666667
0.041237113	0.233333333
0.051546392	0.233333333
0.051546392	0.293333333
0.06185567	0.293333333
0.06185567	0.306666667
0.072164948	0.306666667
0.072164948	0.34
0.082474227	0.34
0.082474227	0.346666667
0.092783505	0.346666667
0.092783505	0.393333333
0.113402062	0.393333333
0.113402062	0.433333333
0.12371134	0.433333333
0.12371134	0.44
0.134020619	0.44
0.134020619	0.446666667
0.144329897	0.446666667
0.144329897	0.48
0.154639175	0.48
0.154639175	0.5
0.164948454	0.5
0.164948454	0.533333333
0.18556701	0.533333333
0.18556701	0.54
0.195876289	0.54
0.195876289	0.546666667
0.216494845	0.546666667
0.216494845	0.586666667
0.226804124	0.586666667
0.226804124	0.613333333
0.237113402	0.613333333
0.237113402	0.626666667
0.257731959	0.626666667
0.257731959	0.633333333
0.268041237	0.633333333
0.268041237	0.64
0.278350515	0.64
0.278350515	0.68
0.288659794	0.68
0.288659794	0.693333333
0.309278351	0.693333333
0.309278351	0.7
0.319587629	0.7
0.319587629	0.746666667
0.340206186	0.746666667
0.340206186	0.753333333
0.350515464	0.753333333
0.350515464	0.76
0.360824742	0.76
0.360824742	0.766666667
0.412371134	0.766666667
0.412371134	0.773333333
0.443298969	0.773333333
0.443298969	0.78
0.453608247	0.78
0.453608247	0.793333333
0.463917526	0.793333333
0.463917526	0.8
0.484536082	0.8
0.484536082	0.813333333
0.505154639	0.813333333
0.505154639	0.82
0.515463918	0.82
0.515463918	0.833333333
0.556701031	0.833333333
0.556701031	0.853333333
0.577319588	0.853333333
0.577319588	0.86
0.597938144	0.86
0.597938144	0.866666667
0.608247423	0.866666667
0.608247423	0.873333333
0.618556701	0.873333333
0.618556701	0.88
0.639175258	0.88
0.639175258	0.893333333
0.659793814	0.893333333
0.659793814	0.906666667
0.680412371	0.906666667
0.680412371	0.913333333
0.690721649	0.913333333
0.690721649	0.92
0.711340206	0.92
0.711340206	0.94
0.773195876	0.94
0.773195876	0.946666667
0.804123711	0.946666667
0.804123711	0.953333333
0.81443299	0.953333333
0.81443299	0.96
0.824742268	0.96
0.824742268	0.973333333
0.835051546	0.973333333
0.835051546	0.98
0.87628866	0.98
0.87628866	0.986666667
0.896907216	0.986666667
0.896907216	0.993333333
0.907216495	0.993333333
0.907216495	1
1	1

==> roc_data/head_ds2_alocc.dat <==
x   f(x)
0	0
0.346666667	0.659793814
1	1

==> roc_data/head_ds2_brainomaly.dat <==
x   f(x)
0	0
0	0.010309278
0.006666667	0.010309278
0.006666667	0.051546392
0.013333333	0.051546392
0.013333333	0.06185567
0.02	0.06185567
0.02	0.082474227
0.033333333	0.082474227
0.033333333	0.092783505
0.04	0.092783505
0.04	0.154639175
0.046666667	0.154639175
0.046666667	0.195876289
0.053333333	0.195876289
0.053333333	0.206185567
0.06	0.206185567
0.06	0.24742268
0.08	0.24742268
0.08	0.288659794
0.086666667	0.288659794
0.086666667	0.350515464
0.093333333	0.350515464
0.093333333	0.443298969
0.113333333	0.443298969
0.113333333	0.453608247
0.126666667	0.453608247
0.126666667	0.587628866
0.133333333	0.587628866
0.133333333	0.701030928
0.14	0.701030928
0.14	0.711340206
0.153333333	0.711340206
0.153333333	0.783505155
0.16	0.783505155
0.16	0.793814433
0.166666667	0.793814433
0.166666667	0.804123711
0.173333333	0.804123711
0.173333333	0.855670103
0.18	0.855670103
0.18	0.865979381
0.186666667	0.865979381
0.186666667	0.896907216
0.193333333	0.896907216
0.193333333	0.93814433
0.2	0.93814433
0.2	0.969072165
0.206666667	0.969072165
0.206666667	0.989690722
0.213333333	0.989690722
0.213333333	1
1	1

==> roc_data/head_ds2_ddad.dat <==
x   f(x)
0 0
0.000246221	0.069613512
0.000541685	0.072124163
0.000787906	0.07364577
0.001280347	0.076384662
0.001723544	0.077069385
0.001969764	0.077601948
0.002215985	0.079351795
0.002462205	0.080569081
0.00275767	0.081862447
0.003250111	0.08262325
0.00359482	0.084449178
0.003939528	0.085742544
0.004431969	0.086731589
0.004875166	0.087492392
0.005170631	0.088405356
0.005416851	0.089470481
0.00576156	0.090231284
0.006155513	0.091752891
0.006401733	0.093046257
0.006795686	0.094643944
0.007041907	0.096698113
0.007485104	0.09814364
0.007829812	0.098600122
0.00851923	0.099437005
0.009060915	0.099893488
0.009454868	0.100654291
0.009750332	0.101643335
0.010095041	0.104230067
0.01068597	0.105143031
0.011030679	0.106740718
0.0112769	0.107273281
0.01152312	0.109099209
0.011867829	0.110164334
0.012163293	0.110544735
0.01260649	0.112446744
0.012852711	0.113435788
0.013295908	0.115185636
0.013591372	0.116479002
0.014133058	0.117924528
0.014576254	0.119065733
0.014970207	0.120054778
0.015216428	0.12051126
0.015807357	0.121195983
0.016102822	0.12286975
0.016496775	0.123782715
0.016841483	0.12507608
0.017333924	0.126293366
0.017727877	0.127358491
0.018023342	0.128880097
0.018565027	0.131010347
0.019057468	0.132836275
0.019402177	0.134053561
0.019894618	0.134890444
0.020337815	0.135879489
0.020731767	0.137553256
0.021076476	0.138618381
0.021470429	0.139987827
0.021913626	0.14052039
0.02220909	0.141205113
0.022553799	0.142270237
0.022996996	0.14295496
0.023637169	0.144096166
0.023981878	0.144552648
0.024326587	0.145465612
0.024622052	0.146226415
0.025114493	0.146987219
0.025508445	0.147824102
0.025902398	0.14957395
0.026148619	0.150715155
0.026542572	0.1517042
0.02688728	0.152617164
0.027182745	0.15391053
0.027527454	0.155203895
0.028019895	0.157029823
0.028266115	0.157942788
0.02856158	0.15855143
0.028906288	0.159236153
0.029300241	0.160225198
0.029940415	0.161290323
0.030285123	0.162051126
0.030777564	0.162507608
0.031171517	0.163724893
0.031713202	0.164485697
0.032205643	0.165474741
0.032845817	0.166996348
0.03323977	0.167681071
0.033781455	0.168289714
0.034126163	0.169202678
0.034520116	0.170343883
0.034864825	0.170952526
0.035111045	0.172093731
0.035455754	0.172854534
0.035948195	0.17399574
0.036342148	0.174832623
0.036834589	0.176049909
0.037425518	0.177267194
0.037770227	0.17848448
0.038262668	0.179549604
0.038755109	0.180690809
0.039099818	0.181527693
0.039592259	0.182516738
0.039838479	0.18297322
0.040133944	0.184342666
0.040577141	0.185788192
0.040971094	0.186625076
0.041217314	0.187309799
0.041611267	0.188374924
0.042054464	0.189059647
0.042399173	0.190048691
0.042743881	0.191722459
0.043334811	0.192255021
0.043728763	0.193928789
0.044073472	0.194461351
0.044565913	0.195146074
0.044861378	0.195678637
0.045353819	0.196591601
0.045747772	0.197124163
0.046141725	0.198037127
0.046387945	0.199026172
0.047028118	0.199634814
0.047569804	0.200623859
0.048013	0.201460743
0.048259221	0.202601948
0.048554686	0.203819233
0.048899394	0.204808278
0.049244103	0.205569081
0.0496873	0.206101643
0.050032009	0.207090688
0.050425961	0.208003652
0.050967647	0.208460134
0.051755552	0.209220937
0.052149505	0.2097535
0.05244497	0.210742544
0.052789678	0.211275107
0.053429852	0.21203591
0.05377456	0.213024954
0.054070025	0.213633597
0.054562466	0.215003043
0.055202639	0.215383445
0.055645836	0.216828971
0.055990545	0.217741935
0.056384498	0.218274498
0.056926183	0.219339623
0.057320136	0.220024346
0.057763333	0.220632988
0.058157286	0.221317712
0.05845275	0.222154595
0.058945191	0.223067559
0.059240656	0.223904443
0.059683853	0.225197809
0.060077806	0.225654291
0.060471759	0.226643335
0.060816467	0.227480219
0.061702861	0.228164942
0.062244546	0.228849665
0.062589255	0.229382228
0.063278672	0.22983871
0.063672625	0.231512477
0.06396809	0.231892879
0.064312799	0.232501522
0.064608263	0.233414486
0.064952972	0.233794887
0.065297681	0.23440353
0.065691633	0.235088253
0.065987098	0.235849057
0.066282563	0.237142422
0.066627271	0.238283628
0.067365933	0.23881619
0.06780913	0.239729154
0.068203083	0.240566038
0.0688925	0.241402921
0.069335697	0.242239805
0.069778894	0.24330493
0.070123603	0.243837492
0.070468311	0.244446135
0.070763776	0.244978698
0.071009997	0.245739501
0.071403949	0.246348144
0.071797902	0.247337188
0.072438076	0.248021911
0.072782784	0.249010956
0.073275225	0.249847839
0.073866155	0.250456482
0.074161619	0.251369446
0.074801792	0.25220633
0.075146501	0.253043214
0.075540454	0.254184419
0.075934407	0.255706026
0.076426848	0.256314668
0.076820801	0.256923311
0.077214754	0.257531954
0.077510218	0.257988436
0.077904171	0.258749239
0.078298124	0.259662203
0.079086029	0.260194766
0.079824691	0.260575167
0.080267888	0.26125989
0.080563353	0.262020694
0.08125277	0.263085819
0.081695967	0.263618381
0.082139164	0.264379184
0.082533117	0.264835666
0.082927069	0.265216068
0.083222534	0.266205113
0.083665731	0.266585514
0.084059684	0.267346318
0.084502881	0.268487523
0.08484759	0.269856969
0.085340031	0.270846013
0.085684739	0.271454656
0.086127936	0.272595861
0.086423401	0.273280584
0.08701433	0.274041388
0.087506771	0.27457395
0.087900724	0.275334753
0.088540897	0.275867316
0.089082582	0.276247718
0.089624267	0.27678028
0.090756882	0.277541083
0.091052346	0.278301887
0.09169252	0.278834449
0.092135717	0.280432136
0.093071355	0.281116859
0.093416063	0.282181984
0.094154725	0.283094948
0.094597922	0.283779671
0.095287339	0.284768716
0.095582804	0.285225198
0.096075245	0.285909921
0.096469198	0.286518564
0.097060127	0.287507608
0.097552568	0.288192331
0.098045009	0.288724893
0.098389718	0.289333536
0.099128379	0.289942179
0.099670065	0.290550822
0.100064017	0.291235545
0.100507214	0.291768107
0.100901167	0.292757152
0.101492096	0.293289714
0.101984537	0.293974437
0.102526222	0.295267803
0.102969419	0.296180767
0.103658837	0.296713329
0.104348254	0.297169811
0.10513616	0.297626293
0.105628601	0.298387097
0.106318018	0.299832623
0.106859704	0.300517346
0.107499877	0.30135423
0.108041562	0.302115033
0.108534003	0.302951917
0.109026444	0.303864881
0.109765106	0.304777845
0.110159058	0.305310408
0.110749988	0.305995131
0.111193185	0.306832015
0.111833358	0.307440657
0.112375043	0.3080493
0.112768996	0.308657943
0.113261437	0.309266586
0.114000098	0.31017955
0.11473876	0.310712112
0.115132713	0.311701156
0.115477422	0.312081558
0.115969863	0.313146683
0.116462304	0.313831406
0.116856256	0.314592209
0.117200965	0.315276932
0.11749643	0.316113816
0.118185847	0.31702678
0.118727532	0.317635423
0.119269218	0.318244066
0.119810903	0.318624467
0.120746541	0.31915703
0.121485202	0.319537432
0.121977643	0.320298235
0.122617817	0.320906878
0.123011769	0.321743761
0.123947407	0.322200243
0.124636825	0.322961047
0.125129266	0.324026172
0.125621707	0.324558734
0.12601566	0.325243457
0.126508101	0.325776019
0.126852809	0.326384662
0.127148274	0.326917225
0.127689959	0.327678028
0.128330132	0.32813451
0.128970306	0.328819233
0.129659723	0.329351795
0.130299897	0.33026476
0.13094007	0.330873402
0.131284779	0.331253804
0.132368149	0.331938527
0.13286059	0.33262325
0.13310681	0.333079732
0.13369774	0.333764455
0.134584134	0.334220937
0.135273551	0.335438223
0.135765992	0.336046865
0.136603142	0.336807669
0.137243315	0.337416312
0.138326685	0.337948874
0.139016103	0.338481436
0.139311567	0.339166159
0.139853253	0.339926963
0.140394938	0.340611686
0.141035111	0.341372489
0.141576796	0.342589775
0.14221697	0.342970177
0.142906387	0.343426659
0.143349584	0.343883141
0.144285222	0.344187462
0.145023883	0.344872185
0.145516324	0.345404747
0.146008765	0.345861229
0.146451962	0.346926354
0.146993648	0.347915399
0.147683065	0.3482958
0.14822475	0.348904443
0.148667947	0.349665247
0.149012656	0.35042605
0.149849805	0.350806452
0.150342247	0.351491175
0.151080908	0.352023737
0.151474861	0.35270846
0.151868814	0.353164942
0.152508987	0.354001826
0.153099916	0.354762629
0.153641601	0.355599513
0.154232531	0.356284236
0.154577239	0.35704504
0.155168169	0.357501522
0.155611366	0.358566646
0.156054562	0.359175289
0.156793224	0.359783932
0.157285665	0.360392575
0.157630374	0.361001217
0.158122815	0.36160986
0.158516768	0.362218503
0.159452406	0.362751065
0.159944847	0.363283628
0.160289555	0.363664029
0.161126705	0.364272672
0.161619146	0.365109556
0.162210075	0.365718198
0.162801005	0.366402921
0.163145713	0.367087645
0.163687398	0.368000609
0.164032107	0.36838101
0.164327572	0.369522215
0.165312454	0.370130858
0.166051115	0.370815581
0.166642045	0.371424224
0.167232974	0.372032867
0.168168612	0.37271759
0.168661053	0.373326233
0.169153494	0.374010956
0.169695179	0.374543518
0.170778549	0.375152161
0.171615699	0.375608643
0.172354361	0.376445526
0.172896046	0.376825928
0.173733195	0.377662812
0.174225636	0.378195374
0.174570345	0.379184419
0.17570296	0.379716981
0.176244645	0.380173463
0.176638598	0.380629945
0.177180283	0.38169507
0.17762348	0.382379793
0.179051559	0.383064516
0.179396267	0.383520998
0.180085685	0.384053561
0.180331905	0.384738284
0.181119811	0.385270846
0.181759984	0.385727328
0.18254789	0.386868533
0.182941843	0.387477176
0.183237307	0.388009738
0.183680504	0.388694461
0.184172945	0.389150943
0.18471463	0.389531345
0.185157827	0.390063907
0.185896489	0.39059647
0.186290442	0.391889836
0.186930615	0.392346318
0.1874723	0.393031041
0.188112474	0.393639684
0.188801891	0.394172246
0.189491308	0.394704808
0.19022997	0.395237371
0.191214852	0.396302495
0.191608805	0.396758977
0.19239671	0.39729154
0.192938396	0.397900183
0.193923278	0.398508825
0.194612695	0.399041388
0.195449845	0.39949787
0.196286995	0.400258673
0.196976412	0.400639075
0.197961294	0.401323798
0.198453735	0.402084601
0.19983257	0.402617164
0.200374255	0.403377967
0.200768208	0.40391053
0.201211405	0.404443092
0.201654602	0.404899574
0.202196287	0.405356056
0.203131925	0.406040779
0.203969075	0.406421181
0.204412272	0.406953743
0.204806224	0.407486306
0.205397154	0.408018868
0.205840351	0.408627511
0.206234303	0.409160073
0.206726744	0.409768716
0.20726843	0.4106056
0.207711627	0.411062082
0.2083518	0.411594644
0.208745753	0.412583688
0.20918895	0.413116251
0.209779879	0.413724893
0.210223076	0.414409617
0.210814005	0.415018259
0.211503422	0.415550822
0.212045108	0.415931223
0.212586793	0.416539866
0.212980746	0.417148509
0.213817895	0.417681071
0.214605801	0.418213634
0.21519673	0.418898357
0.215689171	0.419506999
0.216132368	0.420419963
0.216624809	0.421256847
0.217363471	0.42178941
0.217855912	0.422854534
0.218939282	0.423311016
0.219579455	0.423843579
0.220071896	0.424300061
0.220515093	0.424680463
0.221401487	0.425060864
0.222140149	0.425821668
0.22263259	0.42627815
0.223469739	0.426734632
0.223962181	0.427267194
0.224257645	0.427951917
0.224700842	0.428408399
0.225341015	0.429397444
0.226325897	0.430082167
0.22671985	0.43084297
0.227261535	0.431603774
0.22839415	0.432060256
0.229034323	0.432592818
0.229674496	0.43312538
0.230610134	0.433581862
0.23115182	0.434418746
0.231791993	0.434875228
0.232678387	0.435483871
0.23307234	0.435864273
0.233811001	0.436472915
0.234352686	0.437081558
0.234943616	0.437614121
0.235386812	0.438222763
0.236026986	0.438679245
0.237307332	0.439135727
0.237898262	0.43966829
0.238390703	0.440429093
0.239178608	0.440961656
0.239818782	0.441418138
0.240951396	0.44187462
0.241788546	0.442483262
0.242330231	0.443167985
0.243167381	0.444004869
0.244201507	0.444537432
0.24484168	0.444993914
0.245432609	0.445526476
0.246909933	0.445906878
0.247550106	0.446743761
0.247944059	0.447352404
0.248928941	0.447808886
0.249273649	0.44856969
0.250209287	0.449178332
0.251046437	0.449710895
0.251489634	0.450319537
0.252179052	0.451156421
0.252474516	0.451612903
0.254050327	0.452297626
0.254690501	0.452982349
0.255921603	0.453590992
0.256463289	0.454351795
0.25720195	0.454960438
0.257792879	0.455493001
0.258482297	0.455949483
0.259073226	0.456405965
0.259614911	0.456862447
0.259910376	0.457242848
0.260353573	0.457775411
0.261141478	0.458231893
0.261535431	0.458688375
0.262421825	0.459144857
0.263357463	0.459601339
0.263849904	0.460133901
0.264342345	0.460590383
0.265228739	0.461046865
0.265622692	0.461655508
0.266410597	0.462188071
0.267100015	0.462644553
0.26788792	0.463405356
0.268380361	0.463861838
0.269365244	0.464546561
0.269857685	0.465307365
0.270793322	0.465992088
0.272073669	0.46652465
0.273255528	0.466905052
0.273747969	0.467894096
0.274043433	0.468502739
0.274585118	0.469567864
0.275471512	0.470100426
0.275865465	0.470632988
0.276850347	0.471241631
0.277539765	0.471774194
0.27808145	0.472154595
0.278820111	0.472611077
0.279361796	0.47321972
0.279755749	0.473904443
0.280494411	0.474513086
0.281725513	0.475121729
0.282365687	0.475654291
0.28300586	0.476339014
0.28384301	0.476643335
0.284532427	0.477099817
0.285271089	0.47770846
0.28660068	0.478393183
0.287536318	0.479077906
0.288028759	0.479534388
0.288422711	0.47999087
0.288964397	0.480827754
0.289653814	0.481436397
0.290490964	0.481968959
0.291180381	0.482577602
0.29152509	0.483034084
0.292805437	0.483566646
0.293888807	0.48432745
0.294824445	0.484936093
0.295710839	0.485620816
0.296351012	0.486381619
0.297138918	0.486838101
0.297779091	0.487446744
0.298468508	0.487903226
0.29945339	0.488511869
0.299995076	0.489348752
0.300635249	0.489957395
0.301718619	0.490489957
0.302408037	0.49102252
0.302949722	0.491707243
0.303540651	0.492315886
0.304377801	0.492848448
0.30496873	0.493457091
0.305707392	0.493913573
0.306495297	0.494370055
0.307184715	0.494902617
0.308120353	0.495739501
0.308760526	0.496500304
0.309351455	0.497185027
0.309942384	0.49771759
0.311025755	0.498402313
0.311665928	0.499010956
0.31240459	0.499467438
0.313192495	0.5
0.313783424	0.500760803
0.315211503	0.501369446
0.315556212	0.501978089
0.315999409	0.502738892
0.316935047	0.503347535
0.317624464	0.503804017
0.318313882	0.504260499
0.318904811	0.504945222
0.31949574	0.505477785
0.320283646	0.505934267
0.320874575	0.506466829
0.321367016	0.506847231
0.321859457	0.507455873
0.322992072	0.507836275
0.323829221	0.508368837
0.324370907	0.50882532
0.324715615	0.509357882
0.325355789	0.509814364
0.325602009	0.510346926
0.326389915	0.510803408
0.326882356	0.51125989
0.327670261	0.511716372
0.328655144	0.512477176
0.329246073	0.513161899
0.329984734	0.514074863
0.330575664	0.514683506
0.331363569	0.515216068
0.332052987	0.51567255
0.332742404	0.516129032
0.333973507	0.516661595
0.334810656	0.517118077
0.335844783	0.5178028
0.336386468	0.518259282
0.337026641	0.518791844
0.337962279	0.519248326
0.33845472	0.519704808
0.339193382	0.52000913
0.339735067	0.520846013
0.340325996	0.521226415
0.341113902	0.521606817
0.341704831	0.522139379
0.342197272	0.522595861
0.34313291	0.522976263
0.343723839	0.523737066
0.345004186	0.524041388
0.345496627	0.52465003
0.346087556	0.525410834
0.347318659	0.526095557
0.347958832	0.52685636
0.348648249	0.527312842
0.349534643	0.527769324
0.350618013	0.528454047
0.351553651	0.529747413
0.352046092	0.530203895
0.352686266	0.530584297
0.353326439	0.530964699
0.353868124	0.531421181
0.35465603	0.531801582
0.355345447	0.532258065
0.355788644	0.532714547
0.356872015	0.533247109
0.357462944	0.533931832
0.357709164	0.534464394
0.358349338	0.534996957
0.359284976	0.53568168
0.360072881	0.536138162
0.360762299	0.536518564
0.361894913	0.536975046
0.36233811	0.537507608
0.362781307	0.538116251
0.363126016	0.538572733
0.363618457	0.539105295
0.364160142	0.539561777
0.365145024	0.54017042
0.366031418	0.540702982
0.366720835	0.541083384
0.367311764	0.541615946
0.368001182	0.542072428
0.368739843	0.542985393
0.369232284	0.543898357
0.370069434	0.545115642
0.370660363	0.545496044
0.371202049	0.546256847
0.371842222	0.547169811
0.372334663	0.547626293
0.372974836	0.548158856
0.37361501	0.548843579
0.374107451	0.549376141
0.375190821	0.549832623
0.376274191	0.550441266
0.376569656	0.550897748
0.377012853	0.55135423
0.377751514	0.551734632
0.378194711	0.552647596
0.379081105	0.55348448
0.380065987	0.554093122
0.380410696	0.554930006
0.381691042	0.55576689
0.382528192	0.556375533
0.383316098	0.557136336
0.383808539	0.55812538
0.384596445	0.558734023
0.385187374	0.559190505
0.385827547	0.559723068
0.386172256	0.56025563
0.386763185	0.560636032
0.387452603	0.561244674
0.388388241	0.561853317
0.388929926	0.562385879
0.389767075	0.562918442
0.390259516	0.563374924
0.39114591	0.563983567
0.391884572	0.564972611
0.392721722	0.565276932
0.393263407	0.566037736
0.394100556	0.566494218
0.394937706	0.56702678
0.395331659	0.567863664
0.396267297	0.568244066
0.397153691	0.568928789
0.397990841	0.569385271
0.39858177	0.569993914
0.399024967	0.570602556
0.400009849	0.570982958
0.400600778	0.57136336
0.400994731	0.572124163
0.401290195	0.572732806
0.401831881	0.573341449
0.402767519	0.57372185
0.403309204	0.574102252
0.403900133	0.574482654
0.404491062	0.575091296
0.40518048	0.575395618
0.406017629	0.57592818
0.406657803	0.576536823
0.406953267	0.577145466
0.407691929	0.577601948
0.408036638	0.577982349
0.408479835	0.578514912
0.409316984	0.579275715
0.409710937	0.580112599
0.410252622	0.580645161
0.410843551	0.581177724
0.411631457	0.581558125
0.412173142	0.582090688
0.412813316	0.58269933
0.413551977	0.583536214
0.414438371	0.583992696
0.415078544	0.584601339
0.416211159	0.585286062
0.417442261	0.585818624
0.418328655	0.586199026
0.419165805	0.58695983
0.419805978	0.587948874
0.420199931	0.588481436
0.421283301	0.589090079
0.421972719	0.589698722
0.422366672	0.590079124
0.422908357	0.591068168
0.423597774	0.591676811
0.424188703	0.591981132
0.424976609	0.592818016
0.425715271	0.593274498
0.426207712	0.59380706
0.428275964	0.594339623
0.428669917	0.594948265
0.429359334	0.595480828
0.429851775	0.59608947
0.430639681	0.596698113
0.431624563	0.597306756
0.43231398	0.597915399
0.432707933	0.598676202
0.433594327	0.599360925
0.43482543	0.599969568
0.436499729	0.600578211
0.437533855	0.601186853
0.43866647	0.601719416
0.439355887	0.602099817
0.439897572	0.603164942
0.440390013	0.603773585
0.441128675	0.604306147
0.441473384	0.60491479
0.442015069	0.605599513
0.442704486	0.606132075
0.44442803	0.606740718
0.44634855	0.6071972
0.447037967	0.607805843
0.447382676	0.608186245
0.447825873	0.608718807
0.448416802	0.609175289
0.449253952	0.609783932
0.45018959	0.610316494
0.450829763	0.610849057
0.451469936	0.61153378
0.451962378	0.612066342
0.452799527	0.612522824
0.453488945	0.613131467
0.454129118	0.613968351
0.454720047	0.614424833
0.455015512	0.614881315
0.455704929	0.615566038
0.456000394	0.61617468
0.456542079	0.616783323
0.457083764	0.617163725
0.457526961	0.617544127
0.458265623	0.61822885
0.459201261	0.618685332
0.459989166	0.619217894
0.460530851	0.619750456
0.461220269	0.62058734
0.461564978	0.621272063
0.462254395	0.622337188
0.463042301	0.62279367
0.463387009	0.623250152
0.46387945	0.623858795
0.464371891	0.624315277
0.465209041	0.624847839
0.466095435	0.625304321
0.466834097	0.625684723
0.467572758	0.626369446
0.46831142	0.626902009
0.469197814	0.627738892
0.469837987	0.628651856
0.470675137	0.629032258
0.471118334	0.629869142
0.471610775	0.630401704
0.472349436	0.631086427
0.472743389	0.63161899
0.473580539	0.632151552
0.474269956	0.632760195
0.475057862	0.633216677
0.475353326	0.633597079
0.476091988	0.634281802
0.476732161	0.635194766
0.477175358	0.635803408
0.477569311	0.636564212
0.47875117	0.637020694
0.480277737	0.637857578
0.481065642	0.63831406
0.482149013	0.638998783
0.482542965	0.639455265
0.483084651	0.639911747
0.483823312	0.640444309
0.48451273	0.640900791
0.484955927	0.641357273
0.485448368	0.641813755
0.48643325	0.642422398
0.486925691	0.6428028
0.487467376	0.643259282
0.488058305	0.644096166
0.488649234	0.644552648
0.489338652	0.644856969
0.490077313	0.645313451
0.490569754	0.645846013
0.491062195	0.646378576
0.491997833	0.646911138
0.492539518	0.647443701
0.493475156	0.648204504
0.49436155	0.648813147
0.494607771	0.649345709
0.495100212	0.650030432
0.495543409	0.650562995
0.496232826	0.651171637
0.496479047	0.651628119
0.496823755	0.652236762
0.497316196	0.652921485
0.498350323	0.653301887
0.498744275	0.653834449
0.499285961	0.654519172
0.499729157	0.655051735
0.500369331	0.655812538
0.501107992	0.65626902
0.501649677	0.656953743
0.502339095	0.657334145
0.503520953	0.657714547
0.504062638	0.658703591
0.504456591	0.659160073
0.505047521	0.659844796
0.50563845	0.660225198
0.506081647	0.660986001
0.506672576	0.662051126
0.507017285	0.662431528
0.507361993	0.66304017
0.507854434	0.663648813
0.508494608	0.664105295
0.509085537	0.665322581
0.50972571	0.665931223
0.510168907	0.666387705
0.510759837	0.666768107
0.511449254	0.66730067
0.511843207	0.667909312
0.512384892	0.668365794
0.513025065	0.668974437
0.513665239	0.669354839
0.514453144	0.669963481
0.514847097	0.670496044
0.515339538	0.671180767
0.516275176	0.671713329
0.517063082	0.672169811
0.518047964	0.672854534
0.518737381	0.673387097
0.519131334	0.673919659
0.519722263	0.674452222
0.520263948	0.674984784
0.520953366	0.675441266
0.521495051	0.675821668
0.522184468	0.676202069
0.522676909	0.677038953
0.523366327	0.677723676
0.523957256	0.67863664
0.524301965	0.679017042
0.524794406	0.679625685
0.525286847	0.680006086
0.525582312	0.680538649
0.526123997	0.681223372
0.526517949	0.681755934
0.527010391	0.682212416
0.527896784	0.6830493
0.528438469	0.683810103
0.530014281	0.684342666
0.53035899	0.68533171
0.530900675	0.686244674
0.531885557	0.687233719
0.532427242	0.687690201
0.532821195	0.688451004
0.533313636	0.689135727
0.533806077	0.689896531
0.534544738	0.690657334
0.534889447	0.691113816
0.535431132	0.691798539
0.536022061	0.692102861
0.536662235	0.692635423
0.537253164	0.693167985
0.537893337	0.694004869
0.538484267	0.694461351
0.539075196	0.695146074
0.539616881	0.695982958
0.540404787	0.69643944
0.541438913	0.697200243
0.542423795	0.697656726
0.543260945	0.698341449
0.544098094	0.698874011
0.544541291	0.699330493
0.545230709	0.700091296
0.545870882	0.7008521
0.546117102	0.701612903
0.54680652	0.702221546
0.54764367	0.702678028
0.548234599	0.703438831
0.548628552	0.704199635
0.549514946	0.704656117
0.549859654	0.705493001
0.550302851	0.706101643
0.550746048	0.706558125
0.551287733	0.707090688
0.552075639	0.70769933
0.552371104	0.708384054
0.552962033	0.708840536
0.553749938	0.709373098
0.553946915	0.710057821
0.554734821	0.710818624
0.555473482	0.711351187
0.555965923	0.711883749
0.556901561	0.712568472
0.557147782	0.713101035
0.557738711	0.713937918
0.558526616	0.714546561
0.559560743	0.715383445
0.560841089	0.716144248
0.561825971	0.716905052
0.562466145	0.717285453
0.562860098	0.717818016
0.563401783	0.718502739
0.563894224	0.718883141
0.564288176	0.719415703
0.565026838	0.719948265
0.565568523	0.720556908
0.566307185	0.72108947
0.567144334	0.721622033
0.568621658	0.722078515
0.56901561	0.722611077
0.56985276	0.72314364
0.570246713	0.724056604
0.571231595	0.72542605
0.571921012	0.726186853
0.572708918	0.726719416
0.573004383	0.727328058
0.573792288	0.728164942
0.574432462	0.728849665
0.574826415	0.729686549
0.575466588	0.730143031
0.575860541	0.730903834
0.57645147	0.731588558
0.577337864	0.73204504
0.577879549	0.732653682
0.57861821	0.733186245
0.579258384	0.733566646
0.580243266	0.734099209
0.580784951	0.734707851
0.581277392	0.735164334
0.581671345	0.735849057
0.582016054	0.736305539
0.582557739	0.736914181
0.5832964	0.737903226
0.584232038	0.738587949
0.584773723	0.739500913
0.585413897	0.740109556
0.586546511	0.740718198
0.587235928	0.741326841
0.587876102	0.741859404
0.58881174	0.742239805
0.589550401	0.742696287
0.589796622	0.743457091
0.59097848	0.744065733
0.591520165	0.744826537
0.592258827	0.745815581
0.592751268	0.746195983
0.593243709	0.746728545
0.593539174	0.747185027
0.593982371	0.747641509
0.594425568	0.748554474
0.595311961	0.749163116
0.595902891	0.749695679
0.596641552	0.750532562
0.59733097	0.750989044
0.598069631	0.751825928
0.598562072	0.752434571
0.599399222	0.753195374
0.600236372	0.753651856
0.60058108	0.754184419
0.601221254	0.754869142
0.601959915	0.755477785
0.6025016	0.756010347
0.60309253	0.756390749
0.603634215	0.757075472
0.603978924	0.757836275
0.604471365	0.758444918
0.604963806	0.759053561
0.605653223	0.759738284
0.606145664	0.760575167
0.606490373	0.76125989
0.60693357	0.761640292
0.607672231	0.762325015
0.608410893	0.762857578
0.608903334	0.76331406
0.609248043	0.763998783
0.610035948	0.764683506
0.610725366	0.765444309
0.611119318	0.766129032
0.611907224	0.766737675
0.612399665	0.767194157
0.613138327	0.767726719
0.614517162	0.768563603
0.615403555	0.769020085
0.616240705	0.769476567
0.617225587	0.770237371
0.617816516	0.770769933
0.618407446	0.771150335
0.618949131	0.771758977
0.619687792	0.77229154
0.620327966	0.772824102
0.620968139	0.773508825
0.621657557	0.773965307
0.622199242	0.77449787
0.622839415	0.775182593
0.623331856	0.775639075
0.623676565	0.776095557
0.624316738	0.77685636
0.624858423	0.777312842
0.625941793	0.777845405
0.626877431	0.778377967
0.627665337	0.77906269
0.628403999	0.779823494
0.629782834	0.780432136
0.630324519	0.781040779
0.630767716	0.781497261
0.631407889	0.781953743
0.631998818	0.782562386
0.632589747	0.783018868
0.633229921	0.78339927
0.634165559	0.784083993
0.634953464	0.784540475
0.635445905	0.785149117
0.636332299	0.785833841
0.636775496	0.786290323
0.637612646	0.786822885
0.638646772	0.787431528
0.639139213	0.788116251
0.640370316	0.788800974
0.641207465	0.789409617
0.641699906	0.790018259
0.642044615	0.790779063
0.642783277	0.791235545
0.643866647	0.791920268
0.645048505	0.79230067
0.645688679	0.792985393
0.646525829	0.793365794
0.647067514	0.793822276
0.647756931	0.794506999
0.648594081	0.794963481
0.649135766	0.795343883
0.649923672	0.795724285
0.650563845	0.796409008
0.651204018	0.797321972
0.65194268	0.797854534
0.652829074	0.798387097
0.653469247	0.79907182
0.654552617	0.799604382
0.655439011	0.800289105
0.655980696	0.800745587
0.656571626	0.801506391
0.657014822	0.802038953
0.657654996	0.802495435
0.658344413	0.802951917
0.658689122	0.803408399
0.659181563	0.804169203
0.659969469	0.804625685
0.661003595	0.805158247
0.661693012	0.80576689
0.662727138	0.806299452
0.663416556	0.807212416
0.664204462	0.807668898
0.665189344	0.808201461
0.665534052	0.808886184
0.66646969	0.809494827
0.666962131	0.81033171
0.667356084	0.810636032
0.668045502	0.811472915
0.668636431	0.812005478
0.669276604	0.81253804
0.670261486	0.813146683
0.670950904	0.813603165
0.672034274	0.813907486
0.672526715	0.814440049
0.673117644	0.814896531
0.673757818	0.815429093
0.674496479	0.815809495
0.675678338	0.816342057
0.676367755	0.8169507
0.677303393	0.817559343
0.677795834	0.818244066
0.678386763	0.818700548
0.678977692	0.819461351
0.679470133	0.819993914
0.680307283	0.820526476
0.681045945	0.820906878
0.681636874	0.82143944
0.682227803	0.821819842
0.683458906	0.822352404
0.684443788	0.822808886
0.685034717	0.823417529
0.68626582	0.823950091
0.687053725	0.824558734
0.687398434	0.825243457
0.688235584	0.825699939
0.689220466	0.826156421
0.690500813	0.826612903
0.691140986	0.827221546
0.691534939	0.827754108
0.6922736	0.82821059
0.692716797	0.828743153
0.693307726	0.829503956
0.694095632	0.829960438
0.694785049	0.83034084
0.695720687	0.830873402
0.696213128	0.831558125
0.697198011	0.832014607
0.697985916	0.832471089
0.698429113	0.833612295
0.699463239	0.834144857
0.69995568	0.834677419
0.700842074	0.835209982
0.701285271	0.835894705
0.702023933	0.836351187
0.70246713	0.83711199
0.703255035	0.837720633
0.703895209	0.838253195
0.704535382	0.838633597
0.705372532	0.839090079
0.706160437	0.839698722
0.707293052	0.840155204
0.707785493	0.840611686
0.708376422	0.841752891
0.708967351	0.842285453
0.709952233	0.843122337
0.710740139	0.8436549
0.711528045	0.844187462
0.712562171	0.844796105
0.713448565	0.845176506
0.714531935	0.845709069
0.715467573	0.846317712
0.716206234	0.846622033
0.716698675	0.847306756
0.717191116	0.847763238
0.71783129	0.8482958
0.718175998	0.848828363
0.718668439	0.849437005
0.720096518	0.850121729
0.720736692	0.850806452
0.721426109	0.851262934
0.722017038	0.851795496
0.722607968	0.852328058
0.72359285	0.852860621
0.724331511	0.853317103
0.724823952	0.853925746
0.725464126	0.854610469
0.726990693	0.855143031
0.728074063	0.855979915
0.728861969	0.856360316
0.730043827	0.85704504
0.730831733	0.857729763
0.731865859	0.858110164
0.732259812	0.858490566
0.733244694	0.859099209
0.734328064	0.859631771
0.734869749	0.859936093
0.73536219	0.860544735
0.736445561	0.861229458
0.736987246	0.861762021
0.737578175	0.862218503
0.738612301	0.862598904
0.739153986	0.862979306
0.739892648	0.863359708
0.740385089	0.863968351
0.741074506	0.864729154
0.741566947	0.865261716
0.742453341	0.865946439
0.743142759	0.866631163
0.743979908	0.867315886
0.745211011	0.868076689
0.746048161	0.868457091
0.746540602	0.869141814
0.746983799	0.869674376
0.747574728	0.870359099
0.748904319	0.870739501
0.74964298	0.871500304
0.750036933	0.872032867
0.750874083	0.872489349
0.751661988	0.872945831
0.752893091	0.873630554
0.753336288	0.874315277
0.753779485	0.874847839
0.754518146	0.875304321
0.755109076	0.875836884
0.756487911	0.876217285
0.75732506	0.876597687
0.757768257	0.877510651
0.758654651	0.878043214
0.759984242	0.878423615
0.760476683	0.878956178
0.761609297	0.879716981
0.762347959	0.880325624
0.763185109	0.880706026
0.763874526	0.881162508
0.764268479	0.88177115
0.76476092	0.882379793
0.765401093	0.882988436
0.766090511	0.883520998
0.76668144	0.884129641
0.767715566	0.884510043
0.76860196	0.885194766
0.769094401	0.885575167
0.769636086	0.885955569
0.77052248	0.886335971
0.771408874	0.887020694
0.772246024	0.887401096
0.773230906	0.888009738
0.774265032	0.888770542
0.775496134	0.889379184
0.775840843	0.890139988
0.776628749	0.89067255
0.77736741	0.891509434
0.778697001	0.892118077
0.779632639	0.892650639
0.78012508	0.893107121
0.780716009	0.893335362
0.781454671	0.894020085
0.782291821	0.894780889
0.782685773	0.89516129
0.783079726	0.895617772
0.784606293	0.896226415
0.785738908	0.896682897
0.786674546	0.89721546
0.787363963	0.897595861
0.788053381	0.898204504
0.789136751	0.898584906
0.789875412	0.899117468
0.790318609	0.899802191
0.791352736	0.900258673
0.792386862	0.900715155
0.793224011	0.901323798
0.794011917	0.90185636
0.79465209	0.902312842
0.795636972	0.902921485
0.796424878	0.903377967
0.797508248	0.903682288
0.798000689	0.904290931
0.798936327	0.904671333
0.800019698	0.905127815
0.8012508	0.905584297
0.802284926	0.906040779
0.802826612	0.906725502
0.803909982	0.907181984
0.80509184	0.907790627
0.806125966	0.90839927
0.806716896	0.909007912
0.807160093	0.909388314
0.808538927	0.909768716
0.80893288	0.910149117
0.809425321	0.910833841
0.810262471	0.911518564
0.8108534	0.912127206
0.811345841	0.912507608
0.812281479	0.91296409
0.813217117	0.913420572
0.814005023	0.913800974
0.814989905	0.914409617
0.816024031	0.914942179
0.816664204	0.915474741
0.817353622	0.916083384
0.818436992	0.916615946
0.819766583	0.917072428
0.820406756	0.917604991
0.821243906	0.917985393
0.822327276	0.918670116
0.823755355	0.919126598
0.824444773	0.919887401
0.82513419	0.920343883
0.825872852	0.921104687
0.826759246	0.92186549
0.827103954	0.922474133
0.827842616	0.922930615
0.828925986	0.923311016
0.829910868	0.92399574
0.830354065	0.924528302
0.831141971	0.925060864
0.832323829	0.925517346
0.833259467	0.926125989
0.834638302	0.926886792
0.835475452	0.927495435
0.836017137	0.928104078
0.836903531	0.92863664
0.837642192	0.928940962
0.838380854	0.929473524
0.839611956	0.929853926
0.840695327	0.930386488
0.841138524	0.93084297
0.841877185	0.931299452
0.842566603	0.931755934
0.843452997	0.932592818
0.84409317	0.933353621
0.844881075	0.933810103
0.845668981	0.934418746
0.846407643	0.934875228
0.84709706	0.935788192
0.847835722	0.936244674
0.848869848	0.936853317
0.849657753	0.937385879
0.850297927	0.937842362
0.850888856	0.938374924
0.851332053	0.938755326
0.852267691	0.939211808
0.853006352	0.93982045
0.85394199	0.940048691
0.85561629	0.940505173
0.85645344	0.940961656
0.85753681	0.941494218
0.858226227	0.94202678
0.859900527	0.942559343
0.860639188	0.943015825
0.861279362	0.943396226
0.862018023	0.943852708
0.862756685	0.944309191
0.863938543	0.944917833
0.864874181	0.945374315
0.865908307	0.945982958
0.866548481	0.94636336
0.867385631	0.946895922
0.86822278	0.947504565
0.868567489	0.947961047
0.870094056	0.94856969
0.870783474	0.949026172
0.871620623	0.949634814
0.87265475	0.950319537
0.87373812	0.950699939
0.874476781	0.951232502
0.875363175	0.951688984
0.87757916	0.952221546
0.878268577	0.952678028
0.879007239	0.95305843
0.880484562	0.953667072
0.880977003	0.954123554
0.8814202	0.954732197
0.883389964	0.95526476
0.884670311	0.955949483
0.885901413	0.956634206
0.886787807	0.957395009
0.887231004	0.958003652
0.887920422	0.958384054
0.888708327	0.958840536
0.890136406	0.959297018
0.891416753	0.95982958
0.892598611	0.960362142
0.893534249	0.960742544
0.894075934	0.961199026
0.895553257	0.961807669
0.896636628	0.962416312
0.898113951	0.962872794
0.899640518	0.963481436
0.900822377	0.963937918
0.901954991	0.964622642
0.902595164	0.965079124
0.902939873	0.965459525
0.904072487	0.965839927
0.90554981	0.966372489
0.90614074	0.966752891
0.907273354	0.967209373
0.908553701	0.967589775
0.908947654	0.968122337
0.90998178	0.968502739
0.91106515	0.969111382
0.912050032	0.969643944
0.914019796	0.970176506
0.916334269	0.970709069
0.917614616	0.971241631
0.919682868	0.971698113
0.921997341	0.972230676
0.922834491	0.972687158
0.92367164	0.973371881
0.925542916	0.973904443
0.926626287	0.974513086
0.927217216	0.974969568
0.928448318	0.97534997
0.929334712	0.975806452
0.930418082	0.976643335
0.932240114	0.977099817
0.933569705	0.977556299
0.935293249	0.978164942
0.936179642	0.978545344
0.937459989	0.979001826
0.939183533	0.979382228
0.941153297	0.97991479
0.942285911	0.980599513
0.943369282	0.981284236
0.944304919	0.981892879
0.945683754	0.9821972
0.946865613	0.982729763
0.947899739	0.983262325
0.948884621	0.983718807
0.949918747	0.984251369
0.9503127	0.984631771
0.952134732	0.985088253
0.95307037	0.985468655
0.953759787	0.985925137
0.955089378	0.98668594
0.957354607	0.987218503
0.959866056	0.987598904
0.962279017	0.988055386
0.962968435	0.988664029
0.963362387	0.989120511
0.964248781	0.989576993
0.965381396	0.990033475
0.966317034	0.990413877
0.967498892	0.990946439
0.968286798	0.991402921
0.969419412	0.991859404
0.970256562	0.992239805
0.971487664	0.992696287
0.973654405	0.99322885
0.975180972	0.993685332
0.977298469	0.994141814
0.978972768	0.994598296
0.979859162	0.995054778
0.982321367	0.99543518
0.98296154	0.995891662
0.984389619	0.996348144
0.985768454	0.996804626
0.987491998	0.997185027
0.989511006	0.997565429
0.991382282	0.997945831
0.992465652	0.998402313
0.994977101	0.998858795
0.996700645	0.999391357
0.998768897	0.999771759
1 1

==> roc_data/head_ds2_fanogan.dat <==
x   f(x)
0	0
0.606666667	0.391752577
1	1

==> roc_data/head_ds2_ganomaly.dat <==
x   f(x)
0	0
0.346666667	0.649484536
1	1

==> roc_data/head_ds2_healthygan.dat <==
x   f(x)
0	0
0	0.010309278
0	0.041237113
0.006666667	0.041237113
0.006666667	0.072164948
0.013333333	0.072164948
0.013333333	0.103092784
0.02	0.103092784
0.02	0.12371134
0.026666667	0.12371134
0.026666667	0.319587629
0.033333333	0.319587629
0.033333333	0.371134021
0.04	0.371134021
0.04	0.422680412
0.06	0.422680412
0.06	0.453608247
0.073333333	0.453608247
0.073333333	0.474226804
0.08	0.474226804
0.08	0.505154639
0.093333333	0.505154639
0.093333333	0.556701031
0.1	0.556701031
0.1	0.567010309
0.113333333	0.567010309
0.113333333	0.577319588
0.166666667	0.577319588
0.166666667	0.587628866
0.173333333	0.587628866
0.173333333	0.597938144
0.2	0.597938144
0.2	0.618556701
0.206666667	0.618556701
0.206666667	0.639175258
0.213333333	0.639175258
0.213333333	0.670103093
0.22	0.670103093
0.22	0.701030928
0.226666667	0.701030928
0.226666667	0.711340206
0.273333333	0.711340206
0.273333333	0.721649485
0.28	0.721649485
0.28	0.731958763
0.286666667	0.731958763
0.286666667	0.75257732
0.326666667	0.75257732
0.326666667	0.762886598
0.346666667	0.762886598
0.346666667	0.81443299
0.36	0.81443299
0.36	0.824742268
0.393333333	0.824742268
0.393333333	0.845360825
0.4	0.845360825
0.4	0.855670103
0.406666667	0.855670103
0.406666667	0.886597938
0.413333333	0.886597938
0.413333333	0.93814433
0.433333333	0.93814433
0.433333333	0.958762887
0.46	0.958762887
0.46	0.979381443
0.466666667	0.979381443
0.466666667	0.989690722
1	0.989690722
1	1

==> roc_data/line.dat <==
x      f(x)
0 0
0.5 0.5
1 1
